Euclid Quick Data Release (Q1). AgileLens: A scalable CNN-based pipeline for strong gravitational lens identification

We present an end-to-end, iterative pipeline for efficient identification of strong galaxy--galaxy lensing systems, applied to the Euclid Q1 imaging data. Starting from VIS catalogues, we reject point sources, apply a magnitude cut (I$_E$ $\leq$ 24) on deflectors, and run a pixel-level artefact/noise filter to build 96 $\times$ 96 pix cutouts; VIS+NISP colour composites are constructed with a VIS-anchored luminance scheme that preserves VIS morphology and NISP colour contrast. A VIS-only seed classifier supplies clear positives and typical impostors, from which we curate a morphology-balanced negative set and augment scarce positives. Among the six CNNs studied initially, a modified VGG16 (GlobalAveragePooling + 256/128 dense layers with the last nine layers trainable) performs best; the training set grows from 27 seed lenses (augmented to 1809) plus 2000 negatives to a colour dataset of 30,686 images. After three rounds of iterative fine-tuning, human grading of the top 4000 candidates ranked by the final model yields 441 Grade A/B candidate lensing systems, including 311 overlapping with the existing Q1 strong-lens catalogue, and 130 additional A/B candidates (9 As and 121 Bs) not previously reported. Independently, the model recovers 740 out of 905 (81.8%) candidate Q1 lenses within its top 20,000 predictions, considering off-centred samples. Candidates span I$_E$ $\simeq$ 17--24 AB mag (median 21.3 AB mag) and are redder in Y$_E$--H$_E$ than the parent population, consistent with massive early-type deflectors. Each training iteration required a week for a small team, and the approach easily scales to future Euclid releases; future work will calibrate the selection function via lens injection, extend recall through uncertainty-aware active learning, explore multi-scale or attention-based neural networks with fast post-hoc vetters that incorporate lens models into the classification.

==> tables/master_table_v7_for_latex.csv <==
;index;cutoutname;objname;ra;dec;VIS;Y;H;J;grade;new;rawscore;notes
0;63;$\text{TILE}102021499_-631323422479949628$;$\text{EUCL\,J}041231.76-475941.87$;$63.13234225032457$;$-47.994962855931306$;$21.824207$;$20.939148$;$20.114952$;$20.5461$;AA;N;$115.36649322509766$;Previously found in L25, W25
1;11;$\text{TILE}102019594_-620978815501656388$;$\text{EUCL\,J}040823.49-500956.30$;$62.09788156139889$;$-50.16563882716289$;$21.193136$;$20.568832$;$19.71151$;$20.201382$;AA;N;$65.73151397705078$;Previously found in L25, W25
2;44;$\text{TILE}102021009_-577024787484062221$;$\text{EUCL\,J}035048.59-482422.40$;$57.70247875982041$;$-48.40622214909423$;$20.400482$;$19.958666$;$19.098923$;$19.545721$;AA;N;$56.83290863037109$;Previously found in L25, W25
3;349;$\text{TILE}102019128_-603918055505947098$;$\text{EUCL\,J}040134.03-503540.96$;$60.39180553737698$;$-50.59470984038585$;$23.025059$;$21.791168$;$20.766518$;$21.202038$;A;Y;$54.51194763183594$;
4;127;$\text{TILE}102044821_-509449559274572380$;$\text{EUCL\,J}032346.79-272726.06$;$50.94495595239306$;$-27.4572380334476$;$20.683628$;$20.165634$;$19.350018$;$19.694807$;AA;N;$52.3180046081543$;Previously found in L25, W25
5;180;$\text{TILE}102158892_2703681011657269406$;$\text{EUCL\,J}180128.34+654336.99$;$270.368101176438$;$65.7269406739178$;$20.348837$;$20.054413$;$19.249361$;$19.642656$;AA;N;$45.060916900634766$;Previously found in L25, W25
6;336;$\text{TILE}102045469_-539958751269128519$;$\text{EUCL\,J}033559.01-265446.27$;$53.99587510971941$;$-26.91285190141817$;$21.637724$;$20.784508$;$19.861727$;$20.306242$;B;Y;$37.84994125366211$;
7;158;$\text{TILE}102158275_2709777393645726835$;$\text{EUCL\,J}180354.66+643421.66$;$270.977739341077$;$64.57268354179256$;$20.097902$;$19.796497$;$19.08015$;$19.421768$;AA;N;$36.31039047241211$;Previously found in L25, W25
8;282;$\text{TILE}102018669_-604379956508375131$;$\text{EUCL\,J}040145.12-505015.05$;$60.43799561251069$;$-50.83751312182088$;$21.420494$;$20.681446$;$19.946991$;$20.277946$;A;Y;$36.27274703979492$;Ranked poorly by L25 ML
9;115;$\text{TILE}102042918_-544805259289548872$;$\text{EUCL\,J}033755.33-285717.59$;$54.480525954294606$;$-28.954887264503345$;$19.193293$;$19.069077$;$18.344807$;$18.697535$;BA;N;$34.91094970703125$;Previously found in L25, W25
10;23;$\text{TILE}102020061_-612388468493726389$;$\text{EUCL\,J}040457.32-492221.50$;$61.23884687469332$;$-49.37263896690335$;$19.389412$;$19.129417$;$18.431496$;$18.850628$;AA;N;$32.022708892822266$;Previously found in L25, W25
11;208;$\text{TILE}102159778_2733418388668044661$;$\text{EUCL\,J}181322.04+664816.08$;$273.3418388879678$;$66.8044661007292$;$21.36444$;$20.56945$;$19.735394$;$20.167862$;AA;N;$31.946632385253903$;Previously found in L25, W25
12;98;$\text{TILE}102023984_-627804838454213106$;$\text{EUCL\,J}041107.32-452516.72$;$62.78048386794535$;$-45.4213106327194$;$21.587172$;$20.585775$;$19.79869$;$20.192265$;AA;N;$30.030363082885746$;Previously found in L25, W25
13;93;$\text{TILE}102023478_-628457640459296313$;$\text{EUCL\,J}041122.98-455546.67$;$62.84576401449824$;$-45.92963139466405$;$21.248898$;$20.460737$;$19.612812$;$20.143867$;AA;N;$29.78443717956543$;Previously found in L25, W25
14;52;$\text{TILE}102021017_-634144568486868872$;$\text{EUCL\,J}041339.47-484112.79$;$63.41445688480852$;$-48.686887295928926$;$21.70959$;$21.09203$;$20.412647$;$20.775597$;AA;N;$29.623218536376957$;Previously found in L25, W25
15;53;$\text{TILE}102021019_-651956451483599583$;$\text{EUCL\,J}042046.95-482135.85$;$65.1956451002235$;$-48.35995837358245$;$21.091549$;$20.45444$;$19.673557$;$20.070171$;AA;N;$29.214990615844727$;Previously found in L25, W25
16;124;$\text{TILE}102044186_-535621262280129063$;$\text{EUCL\,J}033414.91-280046.46$;$53.56212625889032$;$-28.01290638406208$;$18.947952$;$18.33942$;$17.683933$;;AA;N;$28.55494499206543$;Previously found in L25, W25
17;146;$\text{TILE}102157952_2658211530641487553$;$\text{EUCL\,J}174317.08+640855.52$;$265.8211530815124$;$64.14875539666241$;$21.012924$;$20.51892$;$20.026718$;$20.226156$;AA;N;$27.921995162963867$;Previously found in L25, W25
18;250;$\text{TILE}102159187_2638458313658036354$;$\text{EUCL\,J}173523.00+654813.09$;$263.8458313922525$;$65.80363546632773$;$23.115805$;$21.95049$;$21.005444$;$21.47914$;A;Y;$26.972116470336918$;
19;181;$\text{TILE}102158892_2704470582654415692$;$\text{EUCL\,J}180147.29+652629.65$;$270.44705826038404$;$65.4415692078126$;$18.442871$;$18.493504$;$18.401693$;$18.062195$;BA;N;$26.89698982238769$;Previously found in L25, W25
20;28;$\text{TILE}102020066_-645419324493086283$;$\text{EUCL\,J}041810.06-491831.06$;$64.54193243783828$;$-49.30862837005427$;$19.088505$;$19.200914$;$18.438381$;$18.82232$;AA;N;$24.699241638183597$;Previously found in L25, W25
21;156;$\text{TILE}102158272_2683555203642954376$;$\text{EUCL\,J}175325.32+641743.58$;$268.3555203318142$;$64.29543764195286$;$20.174362$;$19.722992$;$18.935268$;$19.33028$;AA;N;$24.40872001647949$;Previously found in L25, W25
22;223;$\text{TILE}102160611_2740328687682808789$;$\text{EUCL\,J}181607.89+681651.16$;$274.0328687229435$;$68.28087896462162$;$19.441208$;$19.393038$;$18.556616$;$18.980022$;AA;N;$24.32205009460449$;Previously found in L25, W25
23;218;$\text{TILE}102160338_2712384210679392079$;$\text{EUCL\,J}180457.22+675621.15$;$271.2384210836177$;$67.93920791430314$;$19.236044$;$19.398827$;$18.604797$;$18.979132$;AA;N;$24.0930118560791$;Previously found in L25, W25
24;109;$\text{TILE}102042914_-520789072292464605$;$\text{EUCL\,J}032818.94-291447.26$;$52.07890726223665$;$-29.24646051873857$;$19.973452$;$19.614344$;$18.777927$;$19.203241$;BA;N;$23.727426528930664$;Previously found in L25, W25
25;267;$\text{TILE}102020539_-638551665490540126$;$\text{EUCL\,J}041525.24-490314.45$;$63.85516655001008$;$-49.05401269859208$;$23.775635$;$22.722786$;$21.811644$;$22.215721$;B;Y;$23.28024101257324$;
26;187;$\text{TILE}102159189_2667583358662193127$;$\text{EUCL\,J}174702.00+661309.53$;$266.75833583062405$;$66.21931275566537$;$22.961182$;$22.314632$;$21.660923$;$21.842272$;AA;N;$23.26090812683105$;Previously found in L25, W25
27;176;$\text{TILE}102158889_2677624236654538082$;$\text{EUCL\,J}175102.98+652713.71$;$267.762423658248$;$65.45380829154423$;$20.250145$;$19.883667$;$19.067047$;$19.477308$;BA;N;$22.528963088989254$;Previously found in L25, W25
28;149;$\text{TILE}102157953_2669397021640472384$;$\text{EUCL\,J}174745.53+640250.06$;$266.9397021862729$;$64.04723848691526$;$19.295918$;$18.762508$;$17.972937$;$18.37217$;BA;N;$21.34812355041504$;Previously found in L25, W25
29;82;$\text{TILE}102021988_-640289253474412348$;$\text{EUCL\,J}041606.94-472628.45$;$64.0289253232282$;$-47.44123483439196$;$19.160046$;$18.932209$;$18.354528$;$18.613653$;BA;N;$21.185489654541016$;Previously found in L25, W25
30;350;$\text{TILE}102046114_-537470718265754600$;$\text{EUCL\,J}033459.30-263431.66$;$53.74707184882156$;$-26.575460061197727$;$17.786507$;$17.997952$;$17.34245$;$17.758024$;A;N;$20.773935317993164$;Previously found in Jacob+ 19, E25
31;165;$\text{TILE}102158586_2710834800648486342$;$\text{EUCL\,J}180420.04+645055.08$;$271.08348004173496$;$64.84863421733759$;$21.214817$;$20.63602$;$19.92106$;$20.261023$;AA;N;$20.763103485107425$;Previously found in L25, W25
32;126;$\text{TILE}102044188_-544517310278613198$;$\text{EUCL\,J}033748.42-275140.75$;$54.45173100879106$;$-27.86131985279404$;$19.332895$;$19.280575$;$18.52834$;$18.898792$;AB;N;$20.399038314819336$;Previously found in L25, W25
33;42;$\text{TILE}102020539_-641383802490968352$;$\text{EUCL\,J}041633.21-490548.61$;$64.13838028821728$;$-49.09683520382191$;$21.598349$;$20.68858$;$19.97138$;$20.308615$;AA;N;$20.155763626098636$;Previously found in L25, W25
34;134;$\text{TILE}102045464_-514418387268262939$;$\text{EUCL\,J}032546.04-264934.66$;$51.44183879061816$;$-26.82629397895439$;$22.230455$;$21.023207$;$20.214355$;$20.591385$;BB;N;$19.91148376464844$;Previously found in L25, W25
35;40;$\text{TILE}102020538_-631689440492354239$;$\text{EUCL\,J}041240.55-491407.53$;$63.16894406176176$;$-49.23542398043353$;$22.387672$;$21.17284$;$20.291233$;$20.71886$;BA;N;$19.688432693481445$;Previously found in L25, W25
36;122;$\text{TILE}102044183_-515787441281897369$;$\text{EUCL\,J}032618.90-281123.05$;$51.57874416555804$;$-28.189736933084728$;$20.63087$;$20.344654$;$19.651136$;$20.027302$;AA;N;$19.63726806640625$;Previously found in L25, W25
37;195;$\text{TILE}102159481_2634849207665073829$;$\text{EUCL\,J}173356.38+663026.58$;$263.48492071150446$;$66.50738290801786$;$21.367943$;$20.529158$;$19.77433$;$20.171158$;AA;N;$19.631860733032227$;Previously found in L25, W25
38;129;$\text{TILE}102044824_-528789191276364582$;$\text{EUCL\,J}033130.94-273811.25$;$52.87891913064314$;$-27.636458287943867$;$21.735985$;$20.961735$;$20.05618$;$20.488329$;BA;N;$19.030349731445312$;Previously found in L25, W25
39;142;$\text{TILE}102046114_-537084154267015431$;$\text{EUCL\,J}033450.02-264205.56$;$53.70841543605162$;$-26.70154319440072$;$21.853924$;$21.135084$;$20.379982$;$20.835457$;AA;N;$18.8339958190918$;Previously found in L25, W25
40;99;$\text{TILE}102023984_-628683592457046709$;$\text{EUCL\,J}041128.41-454216.82$;$62.8683592745232$;$-45.704670979868624$;$19.323074$;$19.291756$;$18.542068$;$18.90297$;BA;N;$18.826993942260746$;Previously found in L25, W25
41;86;$\text{TILE}102022477_-612993633468010321$;$\text{EUCL\,J}040511.85-464803.72$;$61.29936330935708$;$-46.80103217199372$;$20.065332$;$19.729357$;$19.126991$;$19.394165$;BB;N;$18.701143264770508$;Previously found in L25, W25
42;114;$\text{TILE}102042917_-539279061291936993$;$\text{EUCL\,J}033542.70-291137.32$;$53.92790616393022$;$-29.19369935009748$;$20.780758$;$20.299944$;$19.625969$;$19.952177$;AA;N;$18.693513870239254$;Previously found in L25, W25
43;199;$\text{TILE}102159486_2691200739666476860$;$\text{EUCL\,J}175628.82+663851.67$;$269.1200739576987$;$66.64768602598777$;$20.678516$;$20.325155$;$19.608437$;$19.951279$;BB;N;$18.68074607849121$;Previously found in L25, W25
44;159;$\text{TILE}102158277_2738945549646397299$;$\text{EUCL\,J}181534.69+643823.03$;$273.8945549705793$;$64.63972990931421$;$22.120342$;$21.007566$;$20.10185$;$20.534613$;AA;N;$18.166608810424805$;Previously found in L25, W25
45;65;$\text{TILE}102021500_-636294430480333264$;$\text{EUCL\,J}041431.07-480159.98$;$63.629443096530274$;$-48.03332641580719$;$18.870775$;$18.951384$;$18.2762$;$18.60014$;AA;N;$18.019407272338867$;Previously found in L25, W25
46;190;$\text{TILE}102159192_2699004780662092340$;$\text{EUCL\,J}175936.11+661233.24$;$269.9004780925334$;$66.2092340860312$;$20.22485$;$19.86905$;$19.168278$;$19.491337$;AA;N;$18.011991500854492$;Previously found in L25, W25
47;130;$\text{TILE}102044825_-534081174272937149$;$\text{EUCL\,J}033337.95-271737.37$;$53.408117445209946$;$-27.2937149013282$;$20.148165$;$19.574337$;$18.870502$;$19.203148$;AA;N;$17.586261749267578$;Previously found in L25, W25
48;174;$\text{TILE}102158888_2667434443654461269$;$\text{EUCL\,J}174658.43+652646.06$;$266.7434443925532$;$65.44612692321355$;$20.743761$;$20.039654$;$19.38855$;$19.761303$;AA;N;$17.401552200317383$;Previously found in L25, W25
49;364;$\text{TILE}102021981_-584133901477397990$;$\text{EUCL\,J}035339.21-474423.28$;$58.41339017610152$;$-47.73979901507519$;$23.701302$;$22.97632$;$22.465061$;$22.703056$;B;Y;$17.19727325439453$;
50;112;$\text{TILE}102042915_-527574180288799276$;$\text{EUCL\,J}033101.78-285247.74$;$52.75741809343428$;$-28.87992760661953$;$21.469301$;$20.664665$;$19.880085$;$20.275455$;AA;N;$17.162817001342773$;Previously found in L25, W25
51;92;$\text{TILE}102023476_-610025395461180513$;$\text{EUCL\,J}040400.61-460704.98$;$61.00253957732884$;$-46.11805137162271$;$21.728485$;$20.678423$;$19.721792$;$20.161345$;AA;N;$16.91436004638672$;Previously found in L25, W25
52;128;$\text{TILE}102044823_-519633334274259646$;$\text{EUCL\,J}032751.20-272533.47$;$51.963333406311975$;$-27.425964645733604$;$20.475788$;$20.010454$;$19.291517$;$19.626184$;AA;N;$16.39978790283203$;Previously found in L25, W25
53;169;$\text{TILE}102158887_2648223419654261880$;$\text{EUCL\,J}173917.36+652534.28$;$264.8223419828193$;$65.42618803638058$;$20.971144$;$20.619389$;$19.91439$;$20.259987$;BA;N;$16.39139175415039$;Previously found in L25, W25
54;242;$\text{TILE}102157957_2713038976639343802$;$\text{EUCL\,J}180512.94+635603.77$;$271.3038976221905$;$63.93438022433904$;$18.102184$;$18.333982$;$17.653328$;$17.962734$;A;N;$16.380321502685547$;Previously found in E25
55;56;$\text{TILE}102021492_-575201344482287786$;$\text{EUCL\,J}035004.83-481343.60$;$57.52013446409377$;$-48.228778611310375$;$22.48633$;$21.346533$;$20.392565$;$20.879482$;AA;N;$16.176942825317383$;Previously found in L25, W25
56;193;$\text{TILE}102159196_2750719383660442039$;$\text{EUCL\,J}182017.27+660239.13$;$275.0719383791194$;$66.04420394490067$;$22.433413$;$21.390038$;$20.432726$;$20.864866$;BA;N;$15.569924354553224$;Previously found in L25, W25
57;4;$\text{TILE}102018668_-595646727509469177$;$\text{EUCL\,J}035815.52-505648.90$;$59.56467277951752$;$-50.94691775377698$;$20.57552$;$19.655514$;$18.79615$;$19.216228$;AA;N;$15.539751052856444$;Previously found in L25, W25
58;38;$\text{TILE}102020534_-604836154490669092$;$\text{EUCL\,J}040156.07-490400.87$;$60.48361548429967$;$-49.066909219608$;$21.08332$;$20.656876$;$19.571491$;$20.014965$;AA;N;$15.385381698608398$;Previously found in L25, W25
59;186;$\text{TILE}102159189_2663231466659368059$;$\text{EUCL\,J}174517.56+655612.50$;$266.32314660184653$;$65.93680598259884$;$20.392263$;$19.888855$;$19.119116$;$19.502079$;AA;N;$15.322912216186523$;Previously found in L25, W25
60;8;$\text{TILE}102019588_-579777892502175909$;$\text{EUCL\,J}035154.67-501303.33$;$57.97778927969276$;$-50.21759091198168$;$22.966896$;$21.934052$;$21.150625$;$21.536833$;AA;N;$15.248353958129885$;Previously found in L25, W25
61;245;$\text{TILE}102023984_-631834055455338747$;$\text{EUCL\,J}041244.02-453201.95$;$63.183405540929975$;$-45.53387474681072$;$21.638935$;$20.779716$;$19.955803$;$20.3651$;B;Y;$15.045980453491213$;
62;339;$\text{TILE}102019593_-619109079498649937$;$\text{EUCL\,J}040738.62-495153.98$;$61.91090798878045$;$-49.8649937901088$;$19.175106$;$19.235355$;$18.554142$;$18.885607$;A;N;$14.945493698120115$;Previously found in Storfer+ 22, LensKiller, E25
63;108;$\text{TILE}102042913_-520468437290867742$;$\text{EUCL\,J}032811.24-290512.39$;$52.0468437792624$;$-29.08677424976756$;$22.669516$;$21.494625$;$20.598158$;$21.049036$;BA;N;$14.830533027648926$;Previously found in L25, W25
64;205;$\text{TILE}102159773_2677079122669151496$;$\text{EUCL\,J}175049.90+665454.54$;$267.70791227786816$;$66.91514966802278$;$19.222414$;$18.989302$;$18.360054$;$18.630058$;AA;N;$14.690828323364258$;Previously found in L25, W25
65;48;$\text{TILE}102021014_-612541467486040615$;$\text{EUCL\,J}040501.00-483614.62$;$61.25414672578693$;$-48.60406158910315$;$23.570724$;$22.769728$;$22.009186$;$22.420654$;BA;N;$14.51165008544922$;Previously found in L25, W25
66;90;$\text{TILE}102022972_-597052478465695317$;$\text{EUCL\,J}035849.26-463410.31$;$59.70524784467164$;$-46.56953177707104$;$19.868015$;$19.228485$;$18.476887$;$18.848162$;BA;N;$14.358628273010254$;Previously found in L25, W25
67;84;$\text{TILE}102021990_-650300739474052824$;$\text{EUCL\,J}042007.22-472419.02$;$65.03007393065597$;$-47.40528248287169$;$23.225525$;$21.942972$;$21.140093$;$21.500008$;AA;N;$14.17470359802246$;Previously found in L25, W25
68;30;$\text{TILE}102020529_-564427129491602014$;$\text{EUCL\,J}034546.25-490936.73$;$56.442712921370415$;$-49.16020146642965$;$20.522661$;$19.921122$;$19.055809$;$19.515152$;BB;N;$13.049810409545898$;Previously found in L25, W25
69;36;$\text{TILE}102020532_-592320863488461402$;$\text{EUCL\,J}035655.70-485046.10$;$59.23208639600032$;$-48.84614020430707$;$22.43135$;$21.094221$;$20.253723$;$20.595295$;AB;N;$12.872269630432127$;Previously found in L25, W25
70;27;$\text{TILE}102020065_-639706305497277844$;$\text{EUCL\,J}041552.95-494340.02$;$63.97063058883589$;$-49.727784447975104$;$19.332909$;$19.42094$;$18.539177$;$18.971325$;BB;N;$12.552875518798828$;Previously found in L25, W25
71;213;$\text{TILE}102160335_2672720281680709434$;$\text{EUCL\,J}174905.29+680415.40$;$267.2720281605204$;$68.0709434252139$;$20.71289$;$20.123283$;$19.271523$;$19.689285$;BB;N;$12.480382919311523$;Previously found in L25, W25
72;252;$\text{TILE}102023478_-628709120458708554$;$\text{EUCL\,J}041129.02-455215.08$;$62.87091200421887$;$-45.87085540100805$;$22.070805$;$21.235826$;$20.391495$;$20.768791$;B;Y;$12.467483520507812$;
73;50;$\text{TILE}102021015_-616932997484302318$;$\text{EUCL\,J}040646.39-482548.83$;$61.69329975421426$;$-48.430231815488426$;$18.006828$;$18.374704$;$17.733946$;$18.62035$;AB;N;$12.352375030517578$;Previously found in L25, W25
74;212;$\text{TILE}102160335_2672690861681717566$;$\text{EUCL\,J}174904.58+681018.32$;$267.269086163563$;$68.17175669313491$;$21.509409$;$20.986067$;$20.232273$;$20.582462$;BB;N;$12.179018020629885$;Previously found in L25, W25
75;58;$\text{TILE}102021493_-584317889477816598$;$\text{EUCL\,J}035343.63-474653.98$;$58.43178892264506$;$-47.781659836956656$;$21.729156$;$21.122734$;$20.41769$;$20.806772$;AB;N;$11.956899642944336$;Previously found in L25, W25
76;217;$\text{TILE}102160337_2701254133678933511$;$\text{EUCL\,J}180030.10+675336.06$;$270.1254133752072$;$67.89335117440586$;$20.104431$;$19.692957$;$18.966637$;$19.32584$;BA;N;$11.911836624145508$;Previously found in L25, W25
77;137;$\text{TILE}102045468_-536440857272232644$;$\text{EUCL\,J}033434.58-271323.75$;$53.644085783516914$;$-27.223264429173245$;$18.334564$;$18.700476$;$17.969368$;$18.30491$;BB;N;$11.758485794067385$;Previously found in L25, W25
78;255;$\text{TILE}102019124_-574877216506187980$;$\text{EUCL\,J}034957.05-503707.67$;$57.4877216354665$;$-50.618798090669735$;$21.518646$;$21.737457$;$21.514984$;$21.580706$;B;Y;$11.695201873779297$;
79;37;$\text{TILE}102020533_-596261344490617547$;$\text{EUCL\,J}035830.27-490342.32$;$59.62613444089271$;$-49.06175479865302$;$21.471207$;$20.57151$;$19.773392$;$20.148808$;AA;N;$11.498383522033691$;Previously found in L25, W25
80;261;$\text{TILE}102160611_2734314036687126673$;$\text{EUCL\,J}181343.54+684245.60$;$273.431403688944$;$68.71266739829326$;$22.593086$;$21.34933$;$20.4977$;$20.909073$;B;Y;$11.478189468383787$;
81;221;$\text{TILE}102160610_2725640304686403990$;$\text{EUCL\,J}181015.37+683825.44$;$272.5640304560574$;$68.64039906186375$;$19.067839$;$18.897984$;$18.176048$;$18.516258$;AA;N;$11.31509780883789$;Previously found in L25, W25
82;18;$\text{TILE}102020059_-590814898493650143$;$\text{EUCL\,J}035619.56-492154.05$;$59.08148989976037$;$-49.36501436418274$;$20.034931$;$19.542404$;$18.75185$;$19.129093$;BB;N;$11.30489730834961$;Previously found in L25, W25
83;153;$\text{TILE}102157958_2719195933641972975$;$\text{EUCL\,J}180740.70+641150.27$;$271.919593396224$;$64.1972975435358$;$21.279339$;$20.397717$;$19.545437$;$19.968212$;AA;N;$11.118022918701172$;Previously found in L25, W25
84;277;$\text{TILE}102019126_-587713107502760148$;$\text{EUCL\,J}035505.11-501633.65$;$58.77131071304341$;$-50.27601482573132$;$23.860748$;$22.50655$;$21.214653$;$21.695065$;A;Y;$11.058876991271973$;
85;182;$\text{TILE}102158894_2730612507653143373$;$\text{EUCL\,J}181214.70+651851.61$;$273.06125079548667$;$65.31433733285209$;$18.01738$;$18.309898$;$17.694508$;$17.973728$;BA;N;$11.013402938842772$;Previously found in L25, W25
86;29;$\text{TILE}102020528_-554976975487853956$;$\text{EUCL\,J}034159.45-484707.42$;$55.497697503788665$;$-48.785395695423865$;$19.310959$;$19.230192$;$18.534687$;$18.863283$;AA;N;$10.992252349853516$;Previously found in L25, W25
87;81;$\text{TILE}102021988_-637841878475955814$;$\text{EUCL\,J}041508.21-473544.09$;$63.78418781614113$;$-47.59558144020346$;$21.855024$;$20.967867$;$20.383488$;$20.710535$;BA;N;$10.931527137756348$;Previously found in L25, W25
88;214;$\text{TILE}102160336_2694549514678142483$;$\text{EUCL\,J}175749.19+674851.29$;$269.454951470646$;$67.81424836837486$;$20.229696$;$19.641977$;$18.855852$;$19.24104$;AA;N;$10.890754699707031$;Previously found in L25, W25
89;215;$\text{TILE}102160336_2695945753681853613$;$\text{EUCL\,J}175822.70+681107.30$;$269.59457532951967$;$68.18536135682035$;$22.009274$;$20.956629$;$20.050419$;$20.51283$;AA;N;$10.844755172729492$;Previously found in L25, W25
90;25;$\text{TILE}102020064_-630441470494718517$;$\text{EUCL\,J}041210.60-492818.67$;$63.04414702952862$;$-49.4718517641365$;$21.974241$;$20.794495$;$19.819326$;$20.293682$;BA;N;$10.788690567016602$;Previously found in L25, W25
91;10;$\text{TILE}102019592_-606434619500983922$;$\text{EUCL\,J}040234.43-500554.21$;$60.64346193262833$;$-50.09839222917177$;$21.674782$;$21.09074$;$20.388681$;$20.693058$;AA;N;$10.722893714904783$;Previously found in L25, W25
92;202;$\text{TILE}102159489_2726981595665987676$;$\text{EUCL\,J}181047.56+663555.56$;$272.698159588393$;$66.59876761464275$;$17.285763$;$17.865738$;$17.228815$;$17.589115$;BA;N;$10.686811447143556$;Previously found in L25, W25
93;91;$\text{TILE}102022978_-639856435467273842$;$\text{EUCL\,J}041556.55-464338.58$;$63.9856435425629$;$-46.72738424488188$;$20.816917$;$20.133617$;$19.338978$;$19.735931$;BA;N;$10.669109344482422$;Previously found in L25, W25
94;9;$\text{TILE}102019588_-579781735502176069$;$\text{EUCL\,J}035154.76-501303.39$;$57.9781735251624$;$-50.21760698874812$;$22.473946$;$21.116055$;$20.242098$;$20.648552$;BA;N;$10.564964294433594$;Previously found in L25, W25
95;191;$\text{TILE}102159194_2720218468661752478$;$\text{EUCL\,J}180805.24+661030.89$;$272.0218468258914$;$66.17524782067571$;$20.65616$;$21.29773$;$20.48024$;$20.849571$;BB;N;$10.519679069519045$;Previously found in L25, W25
96;121;$\text{TILE}102044182_-514435270280350833$;$\text{EUCL\,J}032546.45-280206.30$;$51.44352700531004$;$-28.0350833479322$;$21.778568$;$20.911322$;$20.321331$;$20.589485$;BA;N;$10.392105102539062$;Previously found in L25, W25
97;197;$\text{TILE}102159483_2659872799666371332$;$\text{EUCL\,J}174356.95+663813.68$;$265.987279945432$;$66.63713320694595$;$17.147644$;$17.85249$;$17.17648$;$17.49138$;AA;N;$10.381399154663086$;Previously found in L25, W25
98;51;$\text{TILE}102021016_-627891706482718950$;$\text{EUCL\,J}041109.40-481618.82$;$62.78917068450788$;$-48.27189506638918$;$19.940067$;$19.073326$;$18.232086$;$18.620089$;AA;N;$10.358163833618164$;Previously found in L25, W25
99;2;$\text{TILE}102018666_-579859279508531437$;$\text{EUCL\,J}035156.62-505111.32$;$57.9859279150053$;$-50.8531437640506$;$19.94844$;$19.41547$;$18.682274$;$19.044804$;BA;N;$10.057758331298828$;Previously found in L25, W25
100;76;$\text{TILE}102021984_-610367881474644147$;$\text{EUCL\,J}040408.83-472751.89$;$61.03678813026211$;$-47.46441472398151$;$20.929853$;$20.101528$;$19.25828$;$19.67979$;BA;N;$9.859914779663086$;Previously found in L25, W25
101;0;$\text{TILE}102018665_-570040238507752998$;$\text{EUCL\,J}034800.97-504631.08$;$57.00402384909541$;$-50.77529982012066$;$22.298613$;$21.03141$;$20.167803$;$20.598042$;BA;N;$9.85722541809082$;Previously found in L25, W25
102;172;$\text{TILE}102158887_2655306065654633189$;$\text{EUCL\,J}174207.35+652747.95$;$265.5306065631984$;$65.46331893363914$;$21.45738$;$20.879494$;$20.102592$;$20.48914$;AA;N;$9.842456817626951$;Previously found in L25, W25
103;95;$\text{TILE}102023480_-640270096460844048$;$\text{EUCL\,J}041606.48-460503.86$;$64.02700969109169$;$-46.08440488708592$;$20.848782$;$20.011204$;$19.195854$;$19.609436$;BB;N;$9.735538482666016$;Previously found in L25, W25
104;347;$\text{TILE}102021987_-629272539475982996$;$\text{EUCL\,J}041142.54-473553.88$;$62.9272539055624$;$-47.59829966713742$;$17.851898$;$17.975351$;$17.348011$;$17.626385$;A;N;$9.54559326171875$;Previously found in E25
105;118;$\text{TILE}102043552_-547756940286644821$;$\text{EUCL\,J}033906.17-283952.14$;$54.77569408152624$;$-28.66448211695416$;$17.877867$;$18.597$;$17.95229$;$18.23574$;BA;N;$9.371583938598633$;Previously found in L25, W25
106;39;$\text{TILE}102020536_-621645331488224037$;$\text{EUCL\,J}040839.49-484920.65$;$62.1645331458563$;$-48.82240372116829$;$21.151659$;$20.218082$;$19.283993$;$19.758308$;BA;N;$9.257219314575195$;Previously found in L25, W25
107;167;$\text{TILE}102158886_2641867744653343162$;$\text{EUCL\,J}173644.83+652003.54$;$264.1867744091848$;$65.33431624987132$;$21.312517$;$20.658731$;$19.824217$;$20.293013$;BA;N;$9.132975578308104$;Previously found in L25, W25
108;203;$\text{TILE}102159772_2654573101671251576$;$\text{EUCL\,J}174149.75+670730.57$;$265.4573101116544$;$67.12515766401812$;$19.554836$;$19.239296$;$18.522814$;$18.850153$;BA;N;$9.105365753173828$;Previously found in L25, W25
109;72;$\text{TILE}102021981_-586493481476452509$;$\text{EUCL\,J}035435.84-473842.90$;$58.64934816918978$;$-47.64525099288048$;$19.707228$;$19.615465$;$18.970768$;$19.268787$;AA;N;$9.072760581970217$;Previously found in L25, W25
110;17;$\text{TILE}102020056_-570002701495855213$;$\text{EUCL\,J}034800.06-493507.88$;$57.00027019393232$;$-49.58552134143774$;$21.592136$;$20.650003$;$19.821579$;$20.230759$;BB;N;$8.925539016723633$;Previously found in L25, W25
111;7;$\text{TILE}102019587_-569380954497924981$;$\text{EUCL\,J}034745.14-494732.99$;$56.93809545828947$;$-49.79249811828738$;$20.085287$;$19.814507$;$18.966461$;$19.416595$;BB;N;$8.82535171508789$;Previously found in L25, W25
112;321;$\text{TILE}102021011_-588011685483050832$;$\text{EUCL\,J}035512.28-481818.30$;$58.80116850293236$;$-48.30508320875999$;$21.285862$;$20.639854$;$19.87056$;$20.283253$;B;Y;$8.655750274658203$;
113;26;$\text{TILE}102020064_-635872258496841682$;$\text{EUCL\,J}041420.93-494103.01$;$63.58722583981298$;$-49.68416823937899$;$20.80315$;$20.159153$;$19.490208$;$19.819374$;AA;N;$8.558272361755371$;Previously found in L25, W25
114;157;$\text{TILE}102158274_2704723597642696271$;$\text{EUCL\,J}180153.37+641610.66$;$270.4723597403578$;$64.26962718083168$;$21.590584$;$20.884007$;$20.097557$;$20.491016$;BA;N;$8.370336532592773$;Previously found in L25, W25
115;166;$\text{TILE}102158885_2631975188656022964$;$\text{EUCL\,J}173247.40+653608.27$;$263.19751881131816$;$65.60229648001264$;$20.491425$;$20.090096$;$19.311607$;$19.712404$;BB;N;$8.225764274597168$;Previously found in L25, W25
116;21;$\text{TILE}102020060_-598920538496078263$;$\text{EUCL\,J}035934.09-493628.17$;$59.89205385113966$;$-49.607826345265366$;$20.974806$;$20.521027$;$19.794796$;$20.094803$;BA;N;$8.050664901733398$;Previously found in L25, W25
117;200;$\text{TILE}102159487_2702648437664620342$;$\text{EUCL\,J}180103.56+662743.32$;$270.264843798001$;$66.46203422228521$;$20.629498$;$20.256668$;$19.490494$;$19.856026$;AA;N;$8.043352127075195$;Previously found in L25, W25
118;83;$\text{TILE}102021989_-644172618476134973$;$\text{EUCL\,J}041740.14-473648.59$;$64.41726186763333$;$-47.61349731436477$;$22.010983$;$20.779526$;$19.96122$;$20.364761$;AA;N;$7.990576267242432$;Previously found in L25, W25
119;164;$\text{TILE}102158586_2707914015649844949$;$\text{EUCL\,J}180309.94+645904.18$;$270.79140156719967$;$64.9844949140926$;$22.549015$;$21.766272$;$20.91293$;$21.320702$;AA;N;$7.847854614257812$;Previously found in L25, W25
120;139;$\text{TILE}102045470_-546481364271947360$;$\text{EUCL\,J}033835.55-271141.05$;$54.64813642542638$;$-27.19473600162915$;$21.193481$;$20.562515$;$19.801775$;$20.1528$;BB;N;$7.796469211578369$;Previously found in L25, W25
121;278;$\text{TILE}102023985_-636248321456836695$;$\text{EUCL\,J}041429.96-454101.21$;$63.624832196224204$;$-45.68366959001943$;$22.827873$;$22.2386$;$21.495981$;$21.759537$;B;Y;$7.608142852783203$;
122;155;$\text{TILE}102158270_2656815066646473630$;$\text{EUCL\,J}174243.56+643850.51$;$265.681506630342$;$64.64736309077054$;$19.853783$;$19.6669$;$18.93304$;$19.282581$;BA;N;$7.436892509460449$;Previously found in L25, W25
123;344;$\text{TILE}102022485_-668811836467930997$;$\text{EUCL\,J}042731.48-464735.16$;$66.88118366828651$;$-46.79309970930732$;$18.038895$;$17.696627$;$17.055984$;$17.349472$;B;N;$7.21808385848999$;Previously found in E25
124;75;$\text{TILE}102021982_-594333174476368664$;$\text{EUCL\,J}035744.00-473812.72$;$59.43331745903771$;$-47.63686642414596$;$22.078787$;$21.02096$;$20.14362$;$20.578495$;BB;N;$7.158327102661133$;Previously found in L25, W25
125;13;$\text{TILE}102020054_-556215936492901652$;$\text{EUCL\,J}034229.18-491724.59$;$55.62159369817304$;$-49.290165222546975$;$20.622639$;$19.985165$;$19.251816$;$19.607616$;BB;N;$6.748769283294678$;Previously found in L25, W25
126;102;$\text{TILE}102041657_-528301123298298693$;$\text{EUCL\,J}033119.23-294947.53$;$52.8301123322179$;$-29.82986934888345$;$21.848576$;$20.961527$;$20.20594$;$20.568233$;AA;N;$6.745623588562012$;Previously found in L25, W25
127;179;$\text{TILE}102158891_2700857611652676803$;$\text{EUCL\,J}180020.58+651603.65$;$270.0857611762812$;$65.26768037561399$;$21.859097$;$21.467394$;$20.845474$;$21.444698$;AA;N;$6.714976787567139$;Previously found in L25, W25
128;16;$\text{TILE}102020056_-569381219495998178$;$\text{EUCL\,J}034745.15-493559.34$;$56.93812190358718$;$-49.599817875364536$;$20.610332$;$20.014893$;$19.303844$;$19.642338$;BA;N;$6.678269863128662$;Previously found in L25, W25
129;14;$\text{TILE}102020055_-563894315496088157$;$\text{EUCL\,J}034533.46-493631.74$;$56.38943151491934$;$-49.60881575787721$;$22.347473$;$21.417477$;$20.483704$;$20.927694$;BA;N;$6.524282932281494$;Previously found in L25, W25
130;345;$\text{TILE}102046113_-535001636266787923$;$\text{EUCL\,J}033400.04-264043.65$;$53.50016360978741$;$-26.67879230301371$;$20.951221$;$20.249538$;$19.414444$;$19.838423$;B;Y;$6.072183132171631$;
131;304;$\text{TILE}102021500_-636054550480182611$;$\text{EUCL\,J}041425.31-480105.74$;$63.605455002745614$;$-48.018261191924665$;$22.267029$;$21.439686$;$20.703608$;$21.03351$;B;Y;$6.056635856628418$;
132;254;$\text{TILE}102044826_-541061828275915319$;$\text{EUCL\,J}033625.48-273529.51$;$54.106182868113216$;$-27.59153194352926$;$21.29118$;$20.989235$;$20.198463$;$20.584127$;B;Y;$5.993614673614502$;
133;279;$\text{TILE}102160058_2684636827675178733$;$\text{EUCL\,J}175351.28+673104.34$;$268.4636827290176$;$67.51787335486055$;$21.863224$;$21.030668$;$20.29481$;$20.661251$;B;Y;$5.903798580169678$;
134;60;$\text{TILE}102021493_-586398445479765591$;$\text{EUCL\,J}035433.56-475835.61$;$58.6398445644672$;$-47.97655913222404$;$22.036467$;$21.339165$;$20.814514$;$20.941666$;AA;N;$5.817419052124023$;Previously found in L25, W25
135;62;$\text{TILE}102021499_-630283151478334717$;$\text{EUCL\,J}041206.80-475000.50$;$63.028315136446025$;$-47.8334717012344$;$22.318478$;$21.542942$;$20.87709$;$21.21547$;AA;N;$5.725016117095947$;Previously found in L25, W25
136;141;$\text{TILE}102046111_-525674252262710433$;$\text{EUCL\,J}033016.18-261615.76$;$52.56742527162064$;$-26.27104331001816$;$19.24054$;$18.942245$;$18.238121$;$18.566002$;BB;N;$5.6096673011779785$;Previously found in L25, W25
137;106;$\text{TILE}102042913_-515847139291141021$;$\text{EUCL\,J}032620.33-290650.77$;$51.58471391404591$;$-29.114102191323457$;$21.740358$;$20.952053$;$20.29751$;$20.635004$;AA;N;$5.494025707244873$;Previously found in L25, W25
138;61;$\text{TILE}102021495_-596705787481338553$;$\text{EUCL\,J}035840.94-480801.88$;$59.67057874004436$;$-48.13385535539454$;$21.007084$;$20.38202$;$19.42926$;$19.8908$;BB;N;$5.289687633514404$;Previously found in L25, W25
139;273;$\text{TILE}102023477_-621496554457862103$;$\text{EUCL\,J}040835.92-454710.36$;$62.149655420849214$;$-45.78621038150845$;$21.101448$;$20.351206$;$19.374489$;$19.806574$;B;Y;$5.276556968688965$;
140;328;$\text{TILE}102158270_2662057159643526143$;$\text{EUCL\,J}174449.37+642109.41$;$266.2057159868093$;$64.35261434383214$;$21.9203$;$21.002296$;$20.141415$;$20.533518$;B;Y;$5.258606433868408$;
141;59;$\text{TILE}102021493_-584908045481892408$;$\text{EUCL\,J}035357.79-481121.27$;$58.49080454415064$;$-48.18924082046728$;$22.064781$;$21.063925$;$20.426935$;$20.742785$;BB;N;$5.216081142425537$;Previously found in L25, W25
142;150;$\text{TILE}102157953_2670994480641865653$;$\text{EUCL\,J}174823.87+641111.64$;$267.0994480956625$;$64.18656538062261$;$18.467447$;$19.03294$;$18.347012$;$18.662174$;BA;N;$5.068719387054443$;Previously found in L25, W25
143;243;$\text{TILE}102160611_2734227422687205003$;$\text{EUCL\,J}181341.46+684313.80$;$273.4227422454098$;$68.72050030846106$;$22.697205$;$21.446795$;$20.55312$;$20.96813$;B;Y;$4.980967044830322$;
144;85;$\text{TILE}102021990_-651246796473086761$;$\text{EUCL\,J}042029.92-471831.23$;$65.12467967083242$;$-47.30867614502389$;$19.338049$;$19.141624$;$18.455595$;$18.731236$;BA;N;$4.621115684509277$;Previously found in L25, W25
145;326;$\text{TILE}102021493_-587895748481834311$;$\text{EUCL\,J}035509.50-481100.35$;$58.789574801784$;$-48.18343110111141$;$22.716208$;$21.731487$;$20.972544$;$21.371489$;B;Y;$4.589835643768311$;
146;222;$\text{TILE}102160610_2729256016684457774$;$\text{EUCL\,J}181142.14+682644.80$;$272.9256016059579$;$68.44577749091418$;$22.416454$;$21.601849$;$20.915794$;$21.266685$;BA;N;$4.507293701171875$;Previously found in L25, W25
147;148;$\text{TILE}102157953_2668203348640973901$;$\text{EUCL\,J}174716.88+640550.60$;$266.8203348265631$;$64.09739011616426$;$21.40169$;$20.422924$;$19.589575$;$20.03918$;BB;N;$4.280097484588623$;Previously found in L25, W25
148;173;$\text{TILE}102158887_2655528906655835262$;$\text{EUCL\,J}174212.69+653500.69$;$265.55289065640727$;$65.5835262260394$;$20.68241$;$20.134375$;$19.6205$;$19.796188$;AA;N;$4.213796138763428$;Previously found in L25, W25
149;224;$\text{TILE}102020539_-642850511488822450$;$\text{EUCL\,J}041708.41-485256.08$;$64.28505116755437$;$-48.88224504562111$;$20.912907$;$20.165043$;$19.415022$;$19.78083$;AA;N;$4.104102611541748$;Previously found in L25, W25
150;145;$\text{TILE}102157630_2665772836637102014$;$\text{EUCL\,J}174618.55+634236.73$;$266.57728361767727$;$63.710201464734894$;$19.305946$;$19.445929$;$18.743324$;$19.07529$;AA;N;$4.063960552215576$;Previously found in L25, W25
151;47;$\text{TILE}102021014_-610047486487275523$;$\text{EUCL\,J}040401.14-484339.19$;$61.0047486834014$;$-48.72755230023029$;$19.426952$;$19.307579$;$18.705172$;$18.992367$;BA;N;$3.9485249519348153$;Previously found in L25, W25
152;216;$\text{TILE}102160337_2700171490680496942$;$\text{EUCL\,J}180004.12+680258.90$;$270.01714901079066$;$68.04969420417832$;$21.03728$;$20.331038$;$19.674513$;$19.97599$;BB;N;$3.669936656951904$;Previously found in L25, W25
153;64;$\text{TILE}102021499_-632503018480736583$;$\text{EUCL\,J}041300.07-480425.17$;$63.25030187037567$;$-48.073658352372775$;$19.514069$;$19.788334$;$19.190039$;$19.647383$;BB;N;$3.630915641784668$;Previously found in L25, W25
154;140;$\text{TILE}102046111_-522631915266742195$;$\text{EUCL\,J}032903.17-264027.19$;$52.26319153218572$;$-26.674219571254035$;$21.298$;$20.644001$;$20.05323$;$20.33754$;BB;N;$3.528651714324951$;Previously found in L25, W25
155;318;$\text{TILE}102018669_-606831754510313299$;$\text{EUCL\,J}040243.96-510152.79$;$60.68317540195148$;$-51.03132991147363$;$22.634588$;$21.149933$;$20.239103$;$20.676569$;B;Y;$3.417277336120605$;
156;5;$\text{TILE}102019123_-564667438505382529$;$\text{EUCL\,J}034552.02-503217.71$;$56.46674380313999$;$-50.538252942693255$;$19.021301$;$18.985443$;$18.246029$;$18.591805$;BA;N;$3.2670252323150635$;Previously found in L25, W25
157;123;$\text{TILE}102044185_-529514172281460834$;$\text{EUCL\,J}033148.34-280845.90$;$52.95141727381891$;$-28.14608341271236$;$22.272057$;$21.2364$;$20.554077$;$20.89943$;BA;N;$3.266187191009521$;Previously found in L25, W25
158;238;$\text{TILE}102159778_2731124024672111093$;$\text{EUCL\,J}181226.98+671239.99$;$273.1124024504751$;$67.21110932542075$;$18.678318$;$18.572186$;$17.92487$;$18.231121$;A;N;$3.0738773345947266$;Previously found in E25
159;110;$\text{TILE}102042914_-522625262291125533$;$\text{EUCL\,J}032903.01-290645.19$;$52.262526273501$;$-29.11255338608705$;$21.197657$;$20.31223$;$19.611174$;$19.991325$;AA;N;$3.0385079383850098$;Previously found in L25, W25
160;103;$\text{TILE}102041657_-529209996299100136$;$\text{EUCL\,J}033141.04-295436.05$;$52.92099965374398$;$-29.91001367205823$;$19.918255$;$19.515087$;$18.748287$;$19.118778$;BA;N;$2.990364551544189$;Previously found in L25, W25
161;299;$\text{TILE}102019589_-587617407499708114$;$\text{EUCL\,J}035502.82-495814.92$;$58.761740702345946$;$-49.970811442569705$;$22.079609$;$21.15849$;$20.221506$;$20.651493$;B;Y;$2.9603161811828613$;
162;198;$\text{TILE}102159484_2663190959666793114$;$\text{EUCL\,J}174516.58+664045.52$;$266.31909599320926$;$66.67931148084118$;$21.884758$;$20.829224$;$19.907972$;$20.328175$;AA;N;$2.8503713607788086$;Previously found in L25, W25
163;46;$\text{TILE}102021012_-594963796484947260$;$\text{EUCL\,J}035759.13-482941.01$;$59.49637969470766$;$-48.494726093546255$;$20.398794$;$20.107391$;$19.447567$;$19.762617$;BA;N;$2.7981653213500977$;Previously found in L25, W25
164;131;$\text{TILE}102044826_-537879168275630474$;$\text{EUCL\,J}033509.10-273346.97$;$53.78791682486845$;$-27.5630474248287$;$21.783688$;$20.585882$;$19.881561$;$20.182526$;BA;N;$2.7510433197021484$;Previously found in L25, W25
165;3;$\text{TILE}102018667_-587746535508057234$;$\text{EUCL\,J}035505.92-504820.60$;$58.77465354947828$;$-50.80572343047943$;$21.150057$;$20.523392$;$19.84834$;$20.180788$;AA;N;$2.614867687225342$;Previously found in L25, W25
166;211;$\text{TILE}102160334_2665945112680410578$;$\text{EUCL\,J}174622.68+680227.81$;$266.5945112890753$;$68.04105787642916$;$21.41941$;$21.015732$;$20.24945$;$20.653944$;BB;N;$2.526163101196289$;Previously found in L25, W25
167;210;$\text{TILE}102160060_2712298158674755917$;$\text{EUCL\,J}180455.16+672832.13$;$271.2298158809224$;$67.47559170031597$;$21.964207$;$20.799072$;$19.940422$;$20.35807$;AA;N;$2.488706588745117$;Previously found in L25, W25
168;332;$\text{TILE}102021007_-563143543485512455$;$\text{EUCL\,J}034515.45-483304.48$;$56.3143543235837$;$-48.5512455109406$;$21.058834$;$20.609747$;$19.9165$;$20.291817$;B;Y;$2.4885709285736084$;
169;206;$\text{TILE}102159776_2707047371671953097$;$\text{EUCL\,J}180249.14+671143.12$;$270.70473716015675$;$67.19530976227985$;$21.871342$;$21.185408$;$20.378633$;$20.79174$;AA;N;$2.428793430328369$;Previously found in L25, W25
170;12;$\text{TILE}102019596_-637748088500119037$;$\text{EUCL\,J}041505.95-500042.85$;$63.77480885130131$;$-50.01190374108312$;$19.105703$;$19.27271$;$18.515163$;$18.883224$;BB;N;$2.3524413108825684$;Previously found in L25, W25
171;161;$\text{TILE}102158584_2687900321650859511$;$\text{EUCL\,J}175509.61+650509.42$;$268.79003210743605$;$65.08595110358115$;$20.715233$;$20.079195$;$19.323183$;$19.682743$;AA;N;$2.339388608932495$;Previously found in L25, W25
172;192;$\text{TILE}102159194_2723464956661228420$;$\text{EUCL\,J}180923.16+660722.23$;$272.3464956503574$;$66.12284205652554$;$21.300434$;$20.466873$;$19.811504$;$20.164066$;AA;N;$2.3330626487731934$;Previously found in L25, W25
173;144;$\text{TILE}102157629_2659727733636823810$;$\text{EUCL\,J}174353.47+634056.57$;$265.9727733948663$;$63.68238103492873$;$20.117779$;$19.645645$;$18.869423$;$19.24604$;AB;N;$2.318075895309448$;Previously found in L25, W25
174;87;$\text{TILE}102022479_-621145334471255869$;$\text{EUCL\,J}040827.49-470732.11$;$62.11453340376329$;$-47.12558698760536$;$20.91005$;$20.507032$;$19.79074$;$20.145107$;BB;N;$2.242413282394409$;Previously found in L25, W25
175;286;$\text{TILE}102157957_2708300355640024715$;$\text{EUCL\,J}180319.21+640008.90$;$270.83003554183136$;$64.00247154012615$;$22.832615$;$21.688953$;$20.849888$;$21.222496$;B;Y;$2.1925048828125$;
176;68;$\text{TILE}102021504_-663164014479278882$;$\text{EUCL\,J}042515.94-475540.40$;$66.31640147748985$;$-47.92788825569146$;$22.05362$;$21.151407$;$20.669228$;$20.896452$;BA;N;$2.13666033744812$;Previously found in L25, W25
177;220;$\text{TILE}102160607_2684058176685650370$;$\text{EUCL\,J}175337.40+683354.13$;$268.4058176178527$;$68.56503705310696$;$21.389305$;$20.738396$;$19.828506$;$20.2706$;AB;N;$2.131189346313477$;Previously found in L25, W25
178;132;$\text{TILE}102044827_-544423614276266111$;$\text{EUCL\,J}033746.17-273735.80$;$54.44236143563962$;$-27.626611167335145$;$22.360703$;$21.341925$;$20.572504$;$20.97873$;BB;N;$2.121044635772705$;Previously found in L25, W25
179;188;$\text{TILE}102159189_2669116606659806362$;$\text{EUCL\,J}174738.80+655850.29$;$266.9116606222967$;$65.98063623573434$;$21.040527$;$20.506523$;$19.894829$;$20.192303$;BA;N;$2.118605375289917$;Previously found in L25, W25
180;241;$\text{TILE}102045467_-529686114270426627$;$\text{EUCL\,J}033152.47-270233.59$;$52.96861141277629$;$-27.04266270829119$;$20.732906$;$20.014503$;$19.164803$;$19.655426$;B;Y;$2.1010637283325195$;
181;204;$\text{TILE}102159772_2657244795670716163$;$\text{EUCL\,J}174253.88+670417.82$;$265.72447956578617$;$67.07161638988462$;$19.572443$;$19.500072$;$18.711658$;$19.103651$;AA;N;$2.0949392318725586$;Previously found in L25, W25
182;147;$\text{TILE}102157952_2658616879639330994$;$\text{EUCL\,J}174326.81+635559.16$;$265.861687959614$;$63.93309942153464$;$21.195091$;$20.549164$;$19.764246$;$20.176456$;AB;N;$2.086909294128418$;Previously found in L25, W25
183;183;$\text{TILE}102159186_2632387939662408264$;$\text{EUCL\,J}173257.31+661426.98$;$263.23879390157254$;$66.24082642257652$;$21.07987$;$20.563217$;$19.880928$;$20.272543$;AA;N;$2.077064037322998$;Previously found in L25, W25
184;105;$\text{TILE}102042284_-528356577292866317$;$\text{EUCL\,J}033120.56-291711.87$;$52.83565776408496$;$-29.28663177075172$;$20.447083$;$19.798767$;$19.072517$;$19.430618$;AB;N;$2.0656652450561523$;Previously found in L25, W25
185;259;$\text{TILE}102158895_2740031445656119691$;$\text{EUCL\,J}181600.75+653643.09$;$274.00314454189083$;$65.61196917269567$;$22.242805$;$21.23032$;$20.360128$;$20.764805$;B;Y;$2.032234668731689$;
186;97;$\text{TILE}102023482_-655179432459165110$;$\text{EUCL\,J}042204.31-455459.44$;$65.51794326392798$;$-45.91651107756741$;$19.745451$;$19.285192$;$18.718895$;$19.057684$;BB;N;$2.013068675994873$;Previously found in L25, W25
187;219;$\text{TILE}102160340_2740784519677600444$;$\text{EUCL\,J}181618.83+674536.16$;$274.0784519087246$;$67.76004445410977$;$22.411724$;$21.365946$;$20.515318$;$20.954174$;BA;N;$1.951743483543396$;Previously found in L25, W25
188;67;$\text{TILE}102021503_-656130209478570072$;$\text{EUCL\,J}042227.13-475125.23$;$65.61302094240996$;$-47.85700724338475$;$20.630514$;$20.19405$;$19.593328$;$19.85875$;BB;N;$1.8994464874267576$;Previously found in L25, W25
189;209;$\text{TILE}102160058_2684023754674529862$;$\text{EUCL\,J}175336.57+672710.75$;$268.40237540723274$;$67.45298620006291$;$21.486938$;$20.947552$;$20.30476$;$20.638988$;BB;N;$1.8449562788009644$;Previously found in L25, W25
190;232;$\text{TILE}102159482_2648695128663725584$;$\text{EUCL\,J}173928.68+662221.21$;$264.8695128909855$;$66.37255849429937$;$22.809021$;$22.142988$;$21.592747$;$21.779627$;B;Y;$1.7506941556930542$;
191;119;$\text{TILE}102043552_-548209510282510524$;$\text{EUCL\,J}033917.03-281503.79$;$54.82095104672501$;$-28.25105243240389$;$21.491581$;$20.81911$;$20.31018$;$20.559368$;AA;N;$1.7460849285125732$;Previously found in L25, W25
192;262;$\text{TILE}102021019_-648817470486780557$;$\text{EUCL\,J}041931.62-484041.00$;$64.88174706181375$;$-48.67805576373494$;$22.829067$;$21.44582$;$20.60426$;$21.003101$;B;Y;$1.6931493282318115$;
193;175;$\text{TILE}102158889_2668443415653707960$;$\text{EUCL\,J}174722.64+652214.87$;$266.8443415141928$;$65.37079608035918$;$21.699224$;$20.992313$;$20.348446$;$20.654318$;BB;N;$1.6715786457061768$;Previously found in L25, W25
194;314;$\text{TILE}102160063_2754323942674498392$;$\text{EUCL\,J}182143.77+672659.42$;$275.4323942271892$;$67.44983926786954$;$23.797522$;$22.52879$;$22.016792$;$22.354609$;B;Y;$1.667732000350952$;
195;135;$\text{TILE}102045466_-522784531269221616$;$\text{EUCL\,J}032906.83-265519.78$;$52.27845319092136$;$-26.922161677633607$;$21.441208$;$20.626183$;$19.85086$;$20.222061$;AA;N;$1.6438370943069458$;Previously found in L25, W25
196;257;$\text{TILE}102021012_-595404023484655454$;$\text{EUCL\,J}035809.70-482755.96$;$59.54040234182843$;$-48.46554540086875$;$21.340921$;$20.577824$;$19.8933$;$20.253056$;A;Y;$1.639634370803833$;Ranked poorly by L25 ML
197;293;$\text{TILE}102018668_-595203646510146896$;$\text{EUCL\,J}035804.89-510052.88$;$59.520364657450216$;$-51.01468968856565$;$21.73425$;$21.014786$;$20.290493$;$20.646378$;B;Y;$1.5209629535675049$;
198;327;$\text{TILE}102023985_-638117318456841261$;$\text{EUCL\,J}041514.82-454102.85$;$63.81173184167434$;$-45.68412613650949$;$21.028088$;$20.39685$;$19.61186$;$20.039614$;B;Y;$1.501274824142456$;
199;6;$\text{TILE}102019128_-607555025503027911$;$\text{EUCL\,J}040301.32-501810.05$;$60.75550251121874$;$-50.30279115677251$;$19.91389$;$19.483372$;$18.822756$;$19.143028$;AA;N;$1.4520817995071411$;Previously found in L25, W25
200;162;$\text{TILE}102158584_2688149271647967093$;$\text{EUCL\,J}175515.58+644748.15$;$268.8149271987569$;$64.79670930779008$;$20.190472$;$19.752731$;$19.103676$;$19.410168$;BA;N;$1.4075037240982056$;Previously found in L25, W25
201;196;$\text{TILE}102159481_2635212626663669301$;$\text{EUCL\,J}173405.10+662200.95$;$263.5212626724271$;$66.36693014159633$;$18.861927$;$19.771008$;$18.9953$;$19.382421$;BA;N;$1.3725454807281494$;Previously found in L25, W25
202;101;$\text{TILE}102041657_-527925237298894414$;$\text{EUCL\,J}033110.21-295321.99$;$52.79252379595951$;$-29.88944147404416$;$21.463436$;$20.577538$;$19.810234$;$20.19294$;BA;N;$1.344315767288208$;Previously found in L25, W25
203;189;$\text{TILE}102159192_2695197869661844158$;$\text{EUCL\,J}175804.75+661103.90$;$269.5197869860399$;$66.18441585056613$;$21.861652$;$20.744282$;$19.832655$;$20.318203$;BA;N;$1.2714556455612185$;Previously found in L25, W25
204;55;$\text{TILE}102021020_-657541676483154587$;$\text{EUCL\,J}042301.00-481855.65$;$65.75416769004285$;$-48.31545875350104$;$21.925434$;$20.967495$;$20.236635$;$20.609762$;AA;N;$1.245434045791626$;Previously found in L25, W25
205;120;$\text{TILE}102044182_-512061540278527911$;$\text{EUCL\,J}032449.48-275110.05$;$51.20615401023922$;$-27.85279118357624$;$21.195307$;$20.349167$;$19.51378$;$19.92577$;BA;N;$1.2415122985839844$;Previously found in L25, W25
206;117;$\text{TILE}102042919_-550681404289695481$;$\text{EUCL\,J}034016.35-285810.37$;$55.06814049454399$;$-28.96954812715628$;$23.751932$;$23.013496$;$22.573906$;$22.734488$;AA;N;$1.2037633657455444$;Previously found in L25, W25
207;107;$\text{TILE}102042913_-518198793288220397$;$\text{EUCL\,J}032716.77-284919.34$;$51.81987931988373$;$-28.82203972762372$;$21.502148$;$20.711857$;$19.769386$;$20.240593$;BB;N;$1.117688775062561$;Previously found in L25, W25
208;73;$\text{TILE}102021982_-590483847476549202$;$\text{EUCL\,J}035611.61-473917.71$;$59.04838472769886$;$-47.65492024159551$;$21.684078$;$21.04019$;$20.433048$;$20.731203$;BB;N;$1.0679725408554075$;Previously found in L25, W25
209;333;$\text{TILE}102159777_2718844794669455247$;$\text{EUCL\,J}180732.28+665643.89$;$271.8844794072743$;$66.94552477876238$;$22.728481$;$21.565044$;$20.744938$;$21.171951$;B;Y;$1.007407307624817$;
210;111;$\text{TILE}102042914_-523479785291521247$;$\text{EUCL\,J}032923.51-290907.65$;$52.34797854483788$;$-29.15212478307529$;$20.803791$;$20.376316$;$19.680305$;$19.96518$;BA;N;$0.872022271156311$;Previously found in L25, W25
211;168;$\text{TILE}102158887_2646461630654930628$;$\text{EUCL\,J}173835.08+652935.03$;$264.64616303287295$;$65.49306284930077$;$19.524483$;$19.231688$;$18.507675$;$18.855955$;BA;N;$0.8690686225891113$;Previously found in L25, W25
212;24;$\text{TILE}102020063_-625857431494380658$;$\text{EUCL\,J}041020.58-492617.04$;$62.585743181309965$;$-49.43806588628296$;$21.48626$;$20.944067$;$20.287329$;$20.648037$;BB;N;$0.8660751581192017$;Previously found in L25, W25
213;152;$\text{TILE}102157957_2711813162637737494$;$\text{EUCL\,J}180443.52+634625.50$;$271.1813162216756$;$63.773749419215626$;$19.35379$;$19.127502$;$18.339521$;$18.729643$;BB;N;$0.8558989763259888$;Previously found in L25, W25
214;360;$\text{TILE}102045466_-525290257270123855$;$\text{EUCL\,J}033006.97-270044.59$;$52.52902579525325$;$-27.01238555469256$;$22.07567$;$21.523401$;$20.890846$;$21.163458$;B;Y;$0.7125376462936401$;
215;88;$\text{TILE}102022480_-630160205470193218$;$\text{EUCL\,J}041203.84-470109.56$;$63.01602051543424$;$-47.01932185662968$;$20.01992$;$19.653498$;$18.958933$;$19.310768$;BB;N;$0.6418376564979553$;Previously found in L25, W25
216;298;$\text{TILE}102160339_2727563871680779830$;$\text{EUCL\,J}181101.53+680440.74$;$272.75638716495206$;$68.0779830185416$;$21.58347$;$20.922432$;$20.109291$;$20.694172$;B;Y;$0.6328741312026978$;
217;74;$\text{TILE}102021982_-594322234473727139$;$\text{EUCL\,J}035743.73-472221.77$;$59.43222341809382$;$-47.372713987877226$;$21.9574$;$21.11544$;$20.398022$;$20.741201$;AB;N;$0.6208444833755493$;Previously found in L25, W25
218;35;$\text{TILE}102020532_-591117402487550021$;$\text{EUCL\,J}035626.82-484518.01$;$59.11174027572756$;$-48.75500215813452$;$21.051832$;$20.365402$;$19.65415$;$19.999722$;AA;N;$0.5983320474624634$;Previously found in L25, W25
219;31;$\text{TILE}102020530_-572303674490459976$;$\text{EUCL\,J}034855.29-490245.59$;$57.230367495986805$;$-49.04599764138084$;$20.132776$;$19.841707$;$19.054266$;$19.424858$;BB;N;$0.51767498254776$;Previously found in L25, W25
220;230;$\text{TILE}102019591_-602361805502015724$;$\text{EUCL\,J}040056.68-501205.66$;$60.23618050130975$;$-50.20157244938287$;$22.191$;$21.57901$;$20.88071$;$21.238422$;B;Y;$0.5046394467353821$;
221;269;$\text{TILE}102021017_-636623808487133529$;$\text{EUCL\,J}041438.97-484248.07$;$63.66238081863818$;$-48.713352936527926$;$21.376682$;$20.850597$;$20.120049$;$20.47614$;B;Y;$0.5007334351539612$;
222;312;$\text{TILE}102159486_2691688903663815228$;$\text{EUCL\,J}175640.53+662253.48$;$269.1688903039342$;$66.38152287012706$;$20.770082$;$20.15924$;$19.304176$;$19.72108$;B;Y;$0.4872454404830932$;
223;66;$\text{TILE}102021501_-642870048480955813$;$\text{EUCL\,J}041708.88-480544.09$;$64.2870048302998$;$-48.09558136723311$;$20.410439$;$19.992744$;$19.262308$;$19.619411$;BA;N;$0.4420277774333954$;Previously found in L25, W25
224;330;$\text{TILE}102159771_2648514501668424861$;$\text{EUCL\,J}173924.35+665032.95$;$264.8514501365598$;$66.84248610331723$;$22.518627$;$21.613632$;$20.83681$;$21.219154$;B;Y;$0.4125656187534332$;
225;361;$\text{TILE}102018667_-587451356510904967$;$\text{EUCL\,J}035458.83-510525.79$;$58.74513565099163$;$-51.09049674713919$;$21.038399$;$20.694504$;$20.12232$;$20.418194$;B;Y;$0.3885039985179901$;
226;281;$\text{TILE}102041658_-533422000300197867$;$\text{EUCL\,J}033322.13-300111.23$;$53.34220003006336$;$-30.01978675903776$;$21.506706$;$20.59051$;$19.80071$;$20.08717$;B;Y;$0.3552760779857635$;
227;116;$\text{TILE}102042919_-549725555290756868$;$\text{EUCL\,J}033953.41-290432.47$;$54.97255557552779$;$-29.07568680536772$;$20.114742$;$19.833738$;$19.261086$;$19.551594$;AA;N;$0.3475448191165924$;Previously found in L25, W25
228;45;$\text{TILE}102021010_-581199679484613010$;$\text{EUCL\,J}035228.79-482740.68$;$58.119967906294704$;$-48.46130106505595$;$21.486654$;$21.152489$;$20.555426$;$20.821001$;BB;N;$0.3175266683101654$;Previously found in L25, W25
229;80;$\text{TILE}102021988_-636381546474267847$;$\text{EUCL\,J}041433.16-472536.43$;$63.63815462617454$;$-47.42678472523166$;$21.133404$;$20.58647$;$20.036352$;$20.309954$;BB;N;$0.3026853799819946$;Previously found in L25, W25
230;79;$\text{TILE}102021987_-632564560473970357$;$\text{EUCL\,J}041301.55-472349.33$;$63.25645606784772$;$-47.397035767548914$;$22.794212$;$22.155663$;$21.63792$;$21.991714$;BA;N;$0.2649207413196563$;Previously found in L25, W25
231;160;$\text{TILE}102158583_2672803654649962203$;$\text{EUCL\,J}174907.29+645946.39$;$267.280365471512$;$64.99622031604929$;$19.394318$;$20.103687$;$19.157654$;$18.981682$;BB;N;$0.2285366356372833$;Previously found in L25, W25
232;54;$\text{TILE}102021020_-656951229482999258$;$\text{EUCL\,J}042246.83-481759.73$;$65.69512293447303$;$-48.29992584867339$;$21.825657$;$21.323315$;$20.800512$;$21.009937$;AB;N;$0.2159215956926345$;Previously found in L25, W25
233;253;$\text{TILE}102158587_2713979591651940634$;$\text{EUCL\,J}180535.51+651138.63$;$271.3979591805792$;$65.19406341304662$;$22.51138$;$21.51147$;$20.673683$;$21.076067$;B;Y;$0.1864112019538879$;
234;32;$\text{TILE}102020531_-579471354491627648$;$\text{EUCL\,J}035147.31-490945.95$;$57.9471354749442$;$-49.16276485789378$;$21.210596$;$21.487885$;$21.30637$;$21.390753$;BA;N;$0.1289791017770767$;Previously found in L25, W25
235;338;$\text{TILE}102159771_2648942040670257915$;$\text{EUCL\,J}173934.61+670132.85$;$264.8942040620754$;$67.02579157986754$;$22.52393$;$21.769915$;$20.965216$;$21.37178$;B;Y;$0.0945236608386039$;
236;229;$\text{TILE}102160606_2672983575683038366$;$\text{EUCL\,J}174911.61+681813.81$;$267.2983575724675$;$68.30383663082246$;$23.42131$;$22.262165$;$21.37833$;$21.707802$;B;Y;$-0.006866555660963$;
237;292;$\text{TILE}102160609_2707821359684188579$;$\text{EUCL\,J}180307.71+682507.89$;$270.78213595145684$;$68.41885795830959$;$21.207222$;$20.319668$;$19.578102$;$19.96002$;B;Y;$-0.0233481172472238$;
238;266;$\text{TILE}102159772_2654733713669336712$;$\text{EUCL\,J}174153.61+665601.22$;$265.4733713564021$;$66.93367126751023$;$22.526226$;$22.499863$;$22.068316$;$22.31343$;B;Y;$-0.1247376427054405$;
239;20;$\text{TILE}102020059_-595972740496354540$;$\text{EUCL\,J}035823.35-493807.63$;$59.597274098977714$;$-49.63545403109507$;$21.056767$;$20.261816$;$19.499958$;$19.891308$;BA;N;$-0.1745969951152801$;Previously found in L25, W25
240;78;$\text{TILE}102021986_-619535738476339304$;$\text{EUCL\,J}040748.86-473802.15$;$61.9535738292272$;$-47.63393044312661$;$21.09801$;$20.354946$;$19.67851$;$20.022758$;AA;N;$-0.2660683095455169$;Previously found in L25, W25
241;69;$\text{TILE}102021504_-666841032481107077$;$\text{EUCL\,J}042644.18-480638.55$;$66.6841032051554$;$-48.11070771705063$;$22.071468$;$21.690306$;$21.071857$;$21.449936$;AA;N;$-0.2906263768672943$;Previously found in L25, W25
242;297;$\text{TILE}102159186_2633767990658120838$;$\text{EUCL\,J}173330.43+654843.50$;$263.3767990810197$;$65.81208389400693$;$21.66104$;$21.008648$;$20.172478$;$20.562374$;B;Y;$-0.3200726211071014$;
243;308;$\text{TILE}102159483_2660613250665445912$;$\text{EUCL\,J}174414.72+663240.53$;$266.06132504561043$;$66.54459126603862$;$22.413258$;$21.283146$;$20.484934$;$20.852947$;B;Y;$-0.5787191987037659$;
244;300;$\text{TILE}102021990_-650084171476480521$;$\text{EUCL\,J}042002.02-473852.99$;$65.00841716281325$;$-47.6480521502586$;$22.13667$;$21.29014$;$20.32897$;$20.77599$;B;Y;$-0.6227874755859375$;
245;113;$\text{TILE}102042916_-533244842291511688$;$\text{EUCL\,J}033317.88-290904.21$;$53.324484252721085$;$-29.151168820095027$;$21.731812$;$21.5949$;$21.025713$;$21.319576$;BA;N;$-0.6944055557250977$;Previously found in L25, W25
246;34;$\text{TILE}102020532_-589257492489565961$;$\text{EUCL\,J}035542.18-485723.75$;$58.92574921328832$;$-48.95659616705754$;$19.242422$;$18.963905$;$18.299696$;$18.60877$;AA;N;$-0.7676662802696228$;Previously found in L25, W25
247;271;$\text{TILE}102022979_-649755362465296356$;$\text{EUCL\,J}041954.13-463146.69$;$64.97553624512123$;$-46.529635620035634$;$21.423716$;$20.94825$;$20.446907$;$20.701672$;B;Y;$-0.7907189726829529$;
248;228;$\text{TILE}102021498_-624685727481573750$;$\text{EUCL\,J}040952.46-480926.55$;$62.46857277451457$;$-48.15737508452669$;$22.64753$;$21.836931$;$21.049435$;$21.388384$;B;Y;$-0.7945432066917419$;
249;309;$\text{TILE}102158585_2694539538651015517$;$\text{EUCL\,J}175748.95+650605.59$;$269.4539538567573$;$65.10155174937258$;$22.119688$;$21.562366$;$20.869667$;$21.139132$;B;Y;$-0.8856208324432373$;
250;136;$\text{TILE}102045467_-529759442271842356$;$\text{EUCL\,J}033154.23-271103.25$;$52.97594428990249$;$-27.1842356715752$;$23.812183$;$23.019958$;$22.198917$;$22.744759$;AB;N;$-0.8931713104248047$;Previously found in L25, W25
251;274;$\text{TILE}102021987_-631385072476987455$;$\text{EUCL\,J}041233.24-474155.48$;$63.138507256418656$;$-47.698745576984216$;$21.907324$;$20.906298$;$20.288116$;$20.580677$;B;Y;$-0.918232798576355$;
252;329;$\text{TILE}102159190_2680662964658392374$;$\text{EUCL\,J}175215.91+655021.25$;$268.0662964651846$;$65.83923749425053$;$21.010662$;$20.270496$;$19.45686$;$19.882809$;B;Y;$-0.9599453210830688$;
253;70;$\text{TILE}102021980_-576667803474825283$;$\text{EUCL\,J}035040.03-472857.10$;$57.66678036613653$;$-47.48252837001076$;$19.016373$;$18.80621$;$18.194693$;$18.466125$;BA;N;$-0.9772800207138062$;Previously found in L25, W25
254;256;$\text{TILE}102159188_2654345861661242156$;$\text{EUCL\,J}174144.30+660727.18$;$265.4345861187465$;$66.12421569138645$;$22.162506$;$21.2285$;$20.38403$;$20.782562$;B;Y;$-1.0323710441589355$;
255;235;$\text{TILE}102019125_-579830620503938217$;$\text{EUCL\,J}035155.93-502337.76$;$57.983062088713694$;$-50.39382178423304$;$21.500248$;$20.909851$;$20.125229$;$20.530954$;B;Y;$-1.1265499591827393$;
256;154;$\text{TILE}102158270_2654326220643542785$;$\text{EUCL\,J}174143.83+642115.40$;$265.4326220569131$;$64.35427856639696$;$23.901363$;$22.394701$;$22.08455$;$22.168701$;BA;N;$-1.2020119428634644$;Previously found in L25, W25
257;77;$\text{TILE}102021984_-610376950474633527$;$\text{EUCL\,J}040409.05-472748.07$;$61.03769501503231$;$-47.46335279482467$;$23.550724$;$22.318989$;$21.697489$;$22.133022$;BA;N;$-1.277172327041626$;Previously found in L25, W25
258;33;$\text{TILE}102020532_-585118990488106583$;$\text{EUCL\,J}035402.86-484838.37$;$58.51189902506863$;$-48.810658395040114$;$23.713852$;$23.288473$;$22.632019$;$23.082092$;BB;N;$-1.3305625915527344$;Previously found in L25, W25
259;335;$\text{TILE}102158890_2688816886655295049$;$\text{EUCL\,J}175531.61+653146.22$;$268.8816886841944$;$65.52950492286385$;$22.684647$;$21.520754$;$20.535126$;$21.026178$;B;Y;$-1.385480880737305$;
260;342;$\text{TILE}102020056_-571935740496752452$;$\text{EUCL\,J}034846.46-494030.88$;$57.19357405838829$;$-49.67524526016114$;$22.552303$;$21.172686$;$20.236336$;$20.662565$;B;Y;$-1.4129610061645508$;
261;275;$\text{TILE}102158892_2706849874654321565$;$\text{EUCL\,J}180244.40+652555.76$;$270.6849874272095$;$65.43215653016395$;$21.822937$;$21.36135$;$20.593752$;$20.961367$;B;Y;$-1.467416286468506$;
262;340;$\text{TILE}102021980_-579719894472987632$;$\text{EUCL\,J}035153.28-471755.55$;$57.97198947699738$;$-47.29876327395889$;$19.039371$;$21.884106$;$21.288422$;$21.122614$;B;Y;$-1.482545018196106$;
263;291;$\text{TILE}102159483_2651473408665779303$;$\text{EUCL\,J}174035.36+663440.55$;$265.14734084605203$;$66.5779303477663$;$22.152824$;$20.978786$;$20.151289$;$20.572609$;B;Y;$-1.514831304550171$;
264;138;$\text{TILE}102045468_-537581789271144818$;$\text{EUCL\,J}033501.96-270652.13$;$53.75817891108607$;$-27.114481825241555$;$20.759167$;$20.091717$;$19.291912$;$20.80032$;BB;N;$-1.524824619293213$;Previously found in L25, W25
265;185;$\text{TILE}102159188_2652763834658560044$;$\text{EUCL\,J}174106.33+655121.62$;$265.27638346784005$;$65.85600442323606$;$18.744843$;$18.550392$;$17.946915$;$18.228157$;BA;N;$-1.5894207954406738$;Previously found in L25, W25
266;96;$\text{TILE}102023481_-647245161459048846$;$\text{EUCL\,J}041853.88-455417.58$;$64.72451612348969$;$-45.90488464671768$;$21.80449$;$20.470222$;$19.740427$;$20.067387$;BA;N;$-1.6275818347930908$;Previously found in L25, W25
267;233;$\text{TILE}102020530_-576854706490697371$;$\text{EUCL\,J}035044.51-490411.05$;$57.68547069213711$;$-49.06973710192621$;$22.173141$;$20.976038$;$20.216576$;$20.6075$;B;Y;$-1.641340970993042$;
268;236;$\text{TILE}102019588_-579229916497498310$;$\text{EUCL\,J}035141.52-494459.39$;$57.922991642074045$;$-49.74983109069817$;$22.569626$;$22.229847$;$21.914673$;$22.1188$;B;Y;$-1.7525105476379397$;
269;295;$\text{TILE}102158889_2678890245653034462$;$\text{EUCL\,J}175133.37+651812.41$;$267.889024592926$;$65.3034462749699$;$21.443386$;$20.709644$;$20.060532$;$20.416414$;B;Y;$-1.7578637599945068$;
270;247;$\text{TILE}102021008_-571064543486152405$;$\text{EUCL\,J}034825.55-483654.87$;$57.106454349595$;$-48.61524051286882$;$20.466396$;$20.221039$;$19.57576$;$19.893621$;B;Y;$-1.778538465499878$;
271;346;$\text{TILE}102158273_2692153633643111918$;$\text{EUCL\,J}175651.69+641840.29$;$269.2153633979073$;$64.3111918119218$;$21.025784$;$20.40871$;$19.674036$;$20.085022$;B;Y;$-1.8557169437408447$;
272;170;$\text{TILE}102158887_2651714354654861084$;$\text{EUCL\,J}174041.14+652909.99$;$265.17143541344655$;$65.48610840340662$;$20.10958$;$19.743074$;$18.967182$;$19.3566$;AA;N;$-1.876781940460205$;Previously found in L25, W25
273;285;$\text{TILE}102046113_-536321672263762005$;$\text{EUCL\,J}033431.72-262234.32$;$53.63216728098532$;$-26.37620056094911$;$22.26017$;$22.14368$;$21.745205$;$21.792847$;B;Y;$-1.914717555046081$;
274;270;$\text{TILE}102021992_-669215532475059665$;$\text{EUCL\,J}042741.17-473021.48$;$66.92155323879186$;$-47.5059665546295$;$22.87275$;$21.803589$;$20.81113$;$21.289713$;B;Y;$-1.933751344680786$;
275;177;$\text{TILE}102158889_2677643479654530151$;$\text{EUCL\,J}175103.44+652710.85$;$267.76434796487683$;$65.45301515848719$;$23.091894$;$22.715794$;$22.146683$;$22.454239$;AA;N;$-2.0134997367858887$;Previously found in L25, W25
276;184;$\text{TILE}102159187_2646500067657922113$;$\text{EUCL\,J}173836.00+654731.96$;$264.6500067149197$;$65.79221133179125$;$22.584114$;$21.351875$;$20.373009$;$20.875032$;BB;N;$-2.016479969024658$;Previously found in L25, W25
277;294;$\text{TILE}102020063_-626063364493826760$;$\text{EUCL\,J}041025.52-492257.63$;$62.60633641854511$;$-49.38267605836879$;$21.674707$;$20.91492$;$20.24647$;$20.575895$;B;Y;$-2.022033214569092$;
278;357;$\text{TILE}102158893_2720266501655073033$;$\text{EUCL\,J}180806.40+653026.29$;$272.02665012572567$;$65.50730337951241$;$21.330458$;$20.674046$;$19.922182$;$20.314419$;B;Y;$-2.049277782440185$;
279;296;$\text{TILE}102021982_-594975407474217284$;$\text{EUCL\,J}035759.41-472518.22$;$59.49754071724594$;$-47.421728455137874$;$22.451372$;$21.901283$;$21.681461$;$21.782465$;B;Y;$-2.079447031021118$;
280;284;$\text{TILE}102019586_-560288749499520386$;$\text{EUCL\,J}034406.93-495707.34$;$56.028874934955525$;$-49.95203864118321$;$22.042738$;$21.232124$;$20.460218$;$20.77829$;B;Y;$-2.1079623699188232$;
281;104;$\text{TILE}102042284_-523902104295926900$;$\text{EUCL\,J}032933.65-293533.68$;$52.39021042684189$;$-29.592690005903176$;$19.177015$;$19.256216$;$18.52641$;$18.88645$;BB;N;$-2.134529590606689$;Previously found in L25, W25
282;57;$\text{TILE}102021492_-580553783482399812$;$\text{EUCL\,J}035213.29-481423.93$;$58.05537835500126$;$-48.2399812580102$;$21.210438$;$20.385$;$19.645779$;$20.018398$;AA;N;$-2.1520490646362305$;Previously found in L25, W25
283;287;$\text{TILE}102021496_-608686090479457408$;$\text{EUCL\,J}040328.47-475644.67$;$60.86860902205852$;$-47.94574088344388$;$19.035782$;$18.534782$;$17.962105$;$18.218212$;A;N;$-2.1523547172546387$;Previously found in E25
284;366;$\text{TILE}102159779_2741015147672028879$;$\text{EUCL\,J}181624.36+671210.40$;$274.1015147452234$;$67.20288797851586$;$20.126339$;$19.547535$;$18.769741$;$19.13692$;B;Y;$-2.2243523597717285$;
285;237;$\text{TILE}102023482_-655854185459558966$;$\text{EUCL\,J}042220.50-455721.23$;$65.58541857687933$;$-45.955896631495456$;$22.511618$;$21.450933$;$20.624899$;$21.05716$;B;Y;$-2.249521493911743$;
286;302;$\text{TILE}102044822_-518145282275792949$;$\text{EUCL\,J}032715.49-273445.46$;$51.81452827992795$;$-27.579294986412112$;$20.659424$;$20.10821$;$19.372826$;$19.804634$;B;Y;$-2.2592926025390625$;
287;163;$\text{TILE}102158585_2690666515648268601$;$\text{EUCL\,J}175616.00+644936.70$;$269.0666515554563$;$64.82686014026385$;$19.369251$;$19.145512$;$18.518589$;$18.786076$;BA;N;$-2.2802176475524902$;Previously found in L25, W25
288;15;$\text{TILE}102020056_-568918615497453468$;$\text{EUCL\,J}034734.05-494443.25$;$56.89186157070008$;$-49.74534689298649$;$22.86087$;$21.855598$;$21.347502$;$21.620197$;AA;N;$-2.280700445175171$;Previously found in L25, W25
289;358;$\text{TILE}102022482_-642915002470914264$;$\text{EUCL\,J}041709.96-470529.14$;$64.29150024957443$;$-47.09142642237126$;$20.661026$;$20.136513$;$19.40636$;$19.819271$;B;Y;$-2.329847574234009$;
290;143;$\text{TILE}102046761_-534264558260612632$;$\text{EUCL\,J}033342.35-260340.55$;$53.42645580108414$;$-26.06126322516176$;$20.898376$;$20.326416$;$19.546349$;$19.924961$;BB;N;$-2.34637451171875$;Previously found in L25, W25
291;289;$\text{TILE}102157633_2695746647636652984$;$\text{EUCL\,J}175817.92+633955.07$;$269.5746647007104$;$63.66529840026218$;$20.575403$;$20.136002$;$19.535318$;$19.863472$;B;Y;$-2.360559225082397$;
292;365;$\text{TILE}102041656_-520841157299751998$;$\text{EUCL\,J}032820.19-295830.72$;$52.08411575540521$;$-29.975199814990507$;$22.495466$;$22.109262$;$21.666843$;$21.840061$;B;Y;$-2.3699722290039062$;
293;89;$\text{TILE}102022483_-653276149470259663$;$\text{EUCL\,J}042118.63-470133.48$;$65.32761496334297$;$-47.02596635144347$;$23.99017$;$22.472193$;$21.732069$;$22.04871$;BA;N;$-2.4899239540100098$;Previously found in L25, W25
294;207;$\text{TILE}102159777_2718673262669682284$;$\text{EUCL\,J}180728.16+665805.62$;$271.86732629247143$;$66.96822846151996$;$20.101662$;$19.650612$;$19.04565$;$19.319822$;BB;N;$-2.4967026710510254$;Previously found in L25, W25
295;258;$\text{TILE}102160338_2723209111681068922$;$\text{EUCL\,J}180917.02+680624.81$;$272.32091117312183$;$68.10689224189447$;$21.180155$;$20.50103$;$19.786465$;$20.152689$;B;Y;$-2.498065710067749$;
296;1;$\text{TILE}102018665_-575754654509316213$;$\text{EUCL\,J}035018.11-505553.84$;$57.575465444873714$;$-50.93162133743665$;$20.96542$;$20.165344$;$19.392956$;$19.777014$;BB;N;$-2.531139850616455$;Previously found in L25, W25
297;244;$\text{TILE}102021990_-650380302474092931$;$\text{EUCL\,J}042009.13-472433.46$;$65.03803020707943$;$-47.40929316231418$;$21.610916$;$21.250364$;$20.412971$;$20.805906$;B;Y;$-2.6232986450195312$;
298;276;$\text{TILE}102159491_2752873964662719157$;$\text{EUCL\,J}182108.98+661618.90$;$275.2873964766524$;$66.27191575109369$;$22.731815$;$22.294962$;$21.66188$;$21.8911$;A;Y;$-2.6257660388946533$;
299;226;$\text{TILE}102159774_2678821867669070244$;$\text{EUCL\,J}175131.72+665425.29$;$267.8821867026895$;$66.90702444720655$;$18.721083$;$18.598122$;$18.002996$;$18.276352$;BA;N;$-2.693795680999756$;Previously found in R25
300;43;$\text{TILE}102021006_-554672542486970417$;$\text{EUCL\,J}034152.14-484149.35$;$55.46725420856159$;$-48.697041749762526$;$22.266052$;$21.940273$;$21.31512$;$21.629251$;BA;N;$-2.699352979660034$;Previously found in L25, W25
301;362;$\text{TILE}102159776_2711342179668930268$;$\text{EUCL\,J}180432.21+665334.90$;$271.13421792942466$;$66.89302684935936$;$22.165028$;$20.682266$;$19.702774$;$20.171476$;B;Y;$-2.719721794128418$;
302;201;$\text{TILE}102159488_2715904729665064695$;$\text{EUCL\,J}180621.71+663023.29$;$271.5904729815268$;$66.5064695088448$;$21.125347$;$20.245989$;$19.380846$;$19.830763$;BA;N;$-2.739485740661621$;Previously found in L25, W25
303;248;$\text{TILE}102159485_2683941470663353728$;$\text{EUCL\,J}175334.60+662007.34$;$268.3941470400591$;$66.33537284854853$;$19.870564$;$19.347925$;$18.604784$;$19.003527$;B;Y;$-2.752337694168091$;
304;323;$\text{TILE}102042912_-513723629289212194$;$\text{EUCL\,J}032529.37-285516.39$;$51.37236291185162$;$-28.921219462287866$;$22.104904$;$20.94569$;$20.153301$;$20.586393$;B;Y;$-2.824784755706787$;
305;290;$\text{TILE}102020529_-566626599489265085$;$\text{EUCL\,J}034639.04-485535.43$;$56.66265992088668$;$-48.926508553535726$;$22.963842$;$21.642239$;$20.679193$;$21.209217$;B;Y;$-2.840462684631348$;
306;239;$\text{TILE}102046761_-530520194260414120$;$\text{EUCL\,J}033212.48-260229.08$;$53.05201942340869$;$-26.041412036198302$;$21.537209$;$21.062931$;$20.448599$;$20.773777$;B;Y;$-2.845548152923584$;
307;100;$\text{TILE}102041657_-527324036300597941$;$\text{EUCL\,J}033055.78-300335.26$;$52.73240363814762$;$-30.059794141281905$;$23.653454$;$23.068932$;$22.42376$;$22.614897$;BB;N;$-2.861867427825928$;Previously found in L25, W25
308;356;$\text{TILE}102044181_-508255291278751668$;$\text{EUCL\,J}032318.13-275230.60$;$50.82552910384958$;$-27.875166800635643$;$22.253721$;$21.15358$;$20.363129$;$20.744244$;B;Y;$-2.8864388465881348$;
309;251;$\text{TILE}102044823_-522567881276485109$;$\text{EUCL\,J}032901.63-273854.64$;$52.25678814151162$;$-27.64851097736753$;$21.172953$;$20.846542$;$20.300898$;$20.573544$;A;Y;$-2.8871493339538574$;Identified by L25 ML but rejected by SW
310;19;$\text{TILE}102020059_-591341887496138046$;$\text{EUCL\,J}035632.21-493649.70$;$59.134188703264506$;$-49.613804666867175$;$22.227741$;$21.227278$;$20.444668$;$20.81491$;BB;N;$-3.0230836868286133$;Previously found in L25, W25
311;133;$\text{TILE}102045463_-510351064272410293$;$\text{EUCL\,J}032408.43-271427.71$;$51.03510646561299$;$-27.241029377540748$;$23.277756$;$23.522106$;$23.039562$;$23.381636$;AA;N;$-3.028087615966797$;Previously found in L25, W25
312;337;$\text{TILE}102160059_2706053122676895502$;$\text{EUCL\,J}180225.27+674122.38$;$270.6053122345638$;$67.68955020644825$;$23.671116$;$22.832756$;$22.281483$;$22.505068$;B;Y;$-3.0349926948547363$;
313;265;$\text{TILE}102021494_-589883402478903061$;$\text{EUCL\,J}035557.20-475325.10$;$58.98834021388883$;$-47.890306108995176$;$22.233223$;$21.207233$;$20.418844$;$20.788519$;B;Y;$-3.063286542892456$;
314;352;$\text{TILE}102157956_2702310199640126786$;$\text{EUCL\,J}180055.44+640045.64$;$270.231019960558$;$64.01267865428376$;$20.608429$;$20.051842$;$19.309097$;$19.70315$;B;Y;$-3.0638787746429443$;
315;303;$\text{TILE}102044822_-513725781276822492$;$\text{EUCL\,J}032529.42-274056.10$;$51.37257816850826$;$-27.682249273884675$;$18.5154$;$18.474218$;$17.939041$;$18.176756$;B;Y;$-3.0826101303100586$;
316;310;$\text{TILE}102020056_-569621668495802963$;$\text{EUCL\,J}034750.92-493449.07$;$56.96216686946453$;$-49.58029639712052$;$21.253614$;$20.609978$;$19.752068$;$20.151403$;B;Y;$-3.116518974304199$;
317;264;$\text{TILE}102044822_-518401268275346289$;$\text{EUCL\,J}032721.63-273204.66$;$51.84012685136428$;$-27.53462894227065$;$20.88055$;$20.99196$;$20.685038$;$20.829092$;B;Y;$-3.121525764465332$;
318;272;$\text{TILE}102160339_2737127482678964710$;$\text{EUCL\,J}181451.06+675347.30$;$273.7127482708679$;$67.89647104342035$;$18.234554$;$18.000076$;$17.313374$;$17.661713$;B;Y;$-3.12269139289856$;
319;240;$\text{TILE}102018668_-600591354510198100$;$\text{EUCL\,J}040014.19-510111.32$;$60.05913542896008$;$-51.01981000050343$;$19.853922$;$19.366524$;$18.692825$;$19.047272$;B;Y;$-3.143144130706787$;
320;317;$\text{TILE}102158894_2728621351655250644$;$\text{EUCL\,J}181126.91+653130.23$;$272.86213516015846$;$65.52506449360612$;$21.802355$;$21.292114$;$20.77098$;$21.074379$;B;Y;$-3.1894547939300537$;
321;249;$\text{TILE}102020059_-592809924497037286$;$\text{EUCL\,J}035707.44-494213.42$;$59.28099240653013$;$-49.70372867687492$;$21.08089$;$20.178024$;$19.450453$;$19.813776$;B;Y;$-3.199570655822754$;
322;231;$\text{TILE}102158891_2702537377655230515$;$\text{EUCL\,J}180100.90+653122.99$;$270.25373771278214$;$65.52305157699509$;$20.638805$;$20.23466$;$19.552977$;$19.952665$;B;Y;$-3.2137317657470703$;
323;313;$\text{TILE}102157956_2695672908642034483$;$\text{EUCL\,J}175816.15+641212.41$;$269.56729088365483$;$64.20344833199066$;$20.932312$;$20.263334$;$19.462814$;$19.854458$;B;Y;$-3.2651374340057373$;
324;363;$\text{TILE}102158588_2733854346649713526$;$\text{EUCL\,J}181332.50+645816.87$;$273.3854346580841$;$64.97135265544395$;$22.51696$;$21.624218$;$20.839146$;$21.25061$;B;Y;$-3.2782435417175293$;
325;246;$\text{TILE}102023479_-633174042458224657$;$\text{EUCL\,J}041316.18-454920.88$;$63.317404279178376$;$-45.82246572161161$;$20.931923$;$20.910013$;$20.37718$;$20.65285$;B;Y;$-3.284027338027954$;
326;316;$\text{TILE}102020056_-575086180492568587$;$\text{EUCL\,J}035002.07-491524.69$;$57.50861809731631$;$-49.25685876354304$;$21.865866$;$20.767096$;$20.025513$;$20.387285$;B;Y;$-3.332463264465332$;
327;151;$\text{TILE}102157956_2695046853638479184$;$\text{EUCL\,J}175801.12+635052.51$;$269.50468537766204$;$63.84791845246926$;$20.81636$;$20.278261$;$19.429785$;$19.841461$;BB;N;$-3.3741936683654785$;Previously found in L25, W25
328;359;$\text{TILE}102021988_-637098850474018624$;$\text{EUCL\,J}041450.37-472406.70$;$63.70988502679938$;$-47.40186242934232$;$21.635197$;$20.72803$;$20.050821$;$20.419847$;B;Y;$-3.3906235694885254$;
329;280;$\text{TILE}102160063_2752682575675351152$;$\text{EUCL\,J}182104.38+673206.41$;$275.26825752727655$;$67.53511521046612$;$21.874184$;$21.128561$;$20.225763$;$20.670046$;B;Y;$-3.391533851623535$;
330;41;$\text{TILE}102020539_-639239120489296299$;$\text{EUCL\,J}041541.74-485546.67$;$63.92391201757077$;$-48.92962998662928$;$18.43552$;$18.615032$;$17.912306$;$18.226597$;AA;N;$-3.3949496746063232$;Previously found in L25, W25
331;49;$\text{TILE}102021014_-616133820483754774$;$\text{EUCL\,J}040627.21-482231.72$;$61.61338207712614$;$-48.37547746153754$;$20.447115$;$20.06368$;$19.29599$;$19.681248$;BA;N;$-3.413861036300659$;Previously found in L25, W25
332;331;$\text{TILE}102044183_-516977142277733745$;$\text{EUCL\,J}032647.45-274624.15$;$51.69771426781384$;$-27.77337452606252$;$21.20287$;$20.611279$;$19.830938$;$20.299942$;B;Y;$-3.4539451599121094$;
333;234;$\text{TILE}102021501_-641839290481258869$;$\text{EUCL\,J}041644.14-480733.19$;$64.18392906366543$;$-48.12588694753184$;$17.878124$;$17.752777$;$17.158293$;$17.339788$;A;N;$-3.454456090927124$;Previously found in E25
334;194;$\text{TILE}102159197_2758626130661770946$;$\text{EUCL\,J}182327.03+661037.54$;$275.86261307502593$;$66.17709460267002$;$19.238682$;$19.105358$;$18.432625$;$18.746052$;BB;N;$-3.4743247032165527$;Previously found in L25, W25
335;325;$\text{TILE}102020532_-588357034491592136$;$\text{EUCL\,J}035520.57-490933.17$;$58.835703402148496$;$-49.15921368584407$;$23.280602$;$25.393087$;$23.414734$;$25.516685$;B;Y;$-3.4910120964050293$;
336;288;$\text{TILE}102021987_-628686283477425905$;$\text{EUCL\,J}041128.47-474433.33$;$62.86862831997495$;$-47.74259052673887$;$22.535294$;$21.672453$;$20.958416$;$21.34412$;B;Y;$-3.5009090900421143$;
337;315;$\text{TILE}102160055_2652017682676515135$;$\text{EUCL\,J}174048.42+673905.45$;$265.2017682056209$;$67.651513582709$;$21.677715$;$21.119694$;$20.408207$;$20.74619$;B;Y;$-3.5428991317749023$;
338;334;$\text{TILE}102020539_-639807040488835940$;$\text{EUCL\,J}041555.37-485300.94$;$63.98070402896899$;$-48.88359401847341$;$17.64229$;$17.957352$;$17.561565$;$17.753265$;B;Y;$-3.5642194747924805$;
339;22;$\text{TILE}102020061_-607087127495633316$;$\text{EUCL\,J}040250.09-493347.99$;$60.70871278898007$;$-49.56333168622921$;$19.310095$;$19.094864$;$18.449444$;$18.751743$;BA;N;$-3.583866834640503$;Previously found in L25, W25
340;268;$\text{TILE}102045467_-532528976271277085$;$\text{EUCL\,J}033300.70-270739.75$;$53.25289764005127$;$-27.12770856499392$;$19.91747$;$19.800072$;$19.201792$;$19.41605$;B;Y;$-3.624629497528076$;
341;343;$\text{TILE}102158278_2744680694644928835$;$\text{EUCL\,J}181752.34+642934.38$;$274.46806946713303$;$64.49288356899365$;$22.177183$;$20.93715$;$20.016525$;$20.459656$;B;Y;$-3.629804134368897$;
342;351;$\text{TILE}102158582_2663998006647727271$;$\text{EUCL\,J}174535.95+644621.82$;$266.3998006793605$;$64.77272714666314$;$21.272316$;$20.575377$;$19.883274$;$20.243422$;B;Y;$-3.645921230316162$;
343;71;$\text{TILE}102021980_-577646036477033395$;$\text{EUCL\,J}035103.50-474212.02$;$57.76460363684858$;$-47.703339537723664$;$21.343174$;$20.383112$;$19.641678$;$20.018122$;BA;N;$-3.671197891235352$;Previously found in L25, W25
344;225;$\text{TILE}102158587_2715508421648388031$;$\text{EUCL\,J}180612.20+645019.69$;$271.55084211661745$;$64.83880319498518$;$19.856432$;$19.568516$;$18.90738$;$19.254871$;AB;N;$-3.712517261505127$;Previously found in R25
345;307;$\text{TILE}102157955_2685824554640347211$;$\text{EUCL\,J}175419.79+640205.00$;$268.58245540731616$;$64.03472110675094$;$19.673409$;$19.150566$;$18.539923$;$18.824743$;B;N;$-3.728666067123413$;Previously found in E25
346;227;$\text{TILE}102159486_2693969629663516232$;$\text{EUCL\,J}175735.27+662105.84$;$269.3969629247486$;$66.35162328570793$;$18.794838$;$18.579561$;$17.998117$;$18.26207$;BA;N;$-3.7305209636688232$;Previously found in R25
347;178;$\text{TILE}102158891_2699873299654302178$;$\text{EUCL\,J}175956.96+652548.78$;$269.9873299433047$;$65.4302178874555$;$22.079426$;$22.460062$;$22.081408$;$22.30872$;AA;N;$-3.769052028656006$;Previously found in L25, W25
348;353;$\text{TILE}102157957_2712880784642451214$;$\text{EUCL\,J}180509.14+641442.44$;$271.2880784258386$;$64.24512148160326$;$22.57682$;$21.452648$;$20.694475$;$21.137493$;B;Y;$-3.797643661499024$;
349;341;$\text{TILE}102158581_2649710239649244362$;$\text{EUCL\,J}173953.05+645527.97$;$264.9710239877163$;$64.92443625771992$;$20.927301$;$20.629341$;$19.820026$;$20.22606$;B;Y;$-3.833310604095459$;
350;301;$\text{TILE}102019592_-611375733499240021$;$\text{EUCL\,J}040433.02-495526.41$;$61.13757330196689$;$-49.92400212436349$;$22.718445$;$21.619318$;$20.864395$;$21.3107$;B;Y;$-3.8440308570861816$;
351;348;$\text{TILE}102158270_2658437699646437088$;$\text{EUCL\,J}174322.50+643837.35$;$265.84376990392167$;$64.6437088765837$;$22.002094$;$20.828756$;$19.956001$;$20.403685$;B;Y;$-3.845313549041748$;
352;319;$\text{TILE}102019130_-620808005503577779$;$\text{EUCL\,J}040819.39-502128.00$;$62.08080052892424$;$-50.35777797857425$;$22.028133$;$21.248156$;$20.42989$;$20.82026$;B;Y;$-3.885873317718506$;
353;311;$\text{TILE}102022474_-590384226469112733$;$\text{EUCL\,J}035609.22-465440.58$;$59.03842263099042$;$-46.911273356156165$;$21.091745$;$20.267853$;$19.42202$;$19.84757$;B;Y;$-3.9266226291656494$;
354;354;$\text{TILE}102159482_2638859324662576120$;$\text{EUCL\,J}173532.62+661527.40$;$263.88593248648056$;$66.2576120928212$;$20.987337$;$20.332256$;$19.564884$;$19.953619$;B;Y;$-3.930074691772461$;
355;260;$\text{TILE}102021495_-596562645478503485$;$\text{EUCL\,J}035837.50-475101.25$;$59.65626451626829$;$-47.85034856118631$;$22.601295$;$21.77435$;$21.084627$;$21.385345$;A;Y;$-3.9317667484283447$;
356;355;$\text{TILE}102044185_-529054670278686776$;$\text{EUCL\,J}033137.31-275207.24$;$52.90546705605205$;$-27.868677680532045$;$21.800945$;$21.022081$;$20.300129$;$20.661278$;B;Y;$-3.940594434738159$;
357;171;$\text{TILE}102158887_2654129070655512593$;$\text{EUCL\,J}174139.10+653304.53$;$265.41290700547484$;$65.55125935194354$;$20.341213$;$19.727116$;$19.010979$;$19.343277$;BA;N;$-3.943081378936768$;Previously found in L25, W25
358;306;$\text{TILE}102045465_-518102442270636753$;$\text{EUCL\,J}032714.46-270349.23$;$51.8102442264574$;$-27.063675337121968$;$22.306927$;$21.57156$;$20.812225$;$21.164944$;B;Y;$-3.955202102661133$;
359;125;$\text{TILE}102044187_-538575988280255664$;$\text{EUCL\,J}033525.82-280132.04$;$53.85759887222229$;$-28.02556642635688$;$20.868706$;$20.253284$;$19.469753$;$19.852484$;BA;N;$-3.9764773845672607$;Previously found in L25, W25
360;320;$\text{TILE}102022478_-614062598469160562$;$\text{EUCL\,J}040537.50-465457.80$;$61.40625985200193$;$-46.9160562855374$;$21.260508$;$20.913853$;$20.333916$;$20.659351$;B;Y;$-3.978535652160645$;
361;283;$\text{TILE}102020063_-624125255493125274$;$\text{EUCL\,J}040939.01-491845.10$;$62.412525583453714$;$-49.31252749120471$;$22.916046$;$22.436699$;$21.855246$;$22.135777$;A;Y;$-3.992283344268799$;Identified by L25 ML but rejected by SW
362;263;$\text{TILE}102159492_2766963106663351894$;$\text{EUCL\,J}182647.11+662006.68$;$276.6963106443382$;$66.33518949209595$;$21.57322$;$20.683481$;$19.931204$;$20.333702$;B;Y;$-4.022643566131592$;
363;322;$\text{TILE}102158583_2674753625650670682$;$\text{EUCL\,J}174954.09+650401.45$;$267.47536257494954$;$65.06706826594923$;$22.672$;$21.867298$;$20.99538$;$21.405775$;B;Y;$-4.067268371582031$;
364;305;$\text{TILE}102158897_2763472004654846983$;$\text{EUCL\,J}182523.33+652904.91$;$276.3472004392366$;$65.484698336132$;$22.17525$;$21.680939$;$20.907831$;$21.375492$;B;Y;$-4.082993984222412$;
365;94;$\text{TILE}102023479_-633370768461465521$;$\text{EUCL\,J}041320.90-460847.59$;$63.3370768287916$;$-46.14655216961374$;$22.944466$;$22.823532$;$22.38705$;$22.581497$;BA;N;$-4.093175411224365$;Previously found in L25, W25
366;324;$\text{TILE}102020064_-635081154492881373$;$\text{EUCL\,J}041401.95-491717.29$;$63.50811547501631$;$-49.2881373084478$;$22.896858$;$21.887775$;$21.136929$;$21.565483$;B;Y;$-4.095239162445068$;

